Adaptive Anomaly Detection in Network Flows with Low-Rank Tensor Decompositions and Deep Unrolling

Anomaly detection (AD) is increasingly recognized as a key component for ensuring the resilience of future communication systems. While deep learning has shown state-of-the-art AD performance, its application in critical systems is hindered by concerns regarding training data efficiency, domain adaptation and interpretability. This work considers AD in network flows using incomplete measurements, leveraging a robust tensor decomposition approach and deep unrolling techniques to address these challenges. We first propose a novel block-successive convex approximation algorithm based on a regularized model-fitting objective where the normal flows are modeled as low-rank tensors and anomalies as sparse. An augmentation of the objective is introduced to decrease the computational cost. We apply deep unrolling to derive a novel deep network architecture based on our proposed algorithm, treating the regularization parameters as learnable weights. Inspired by Bayesian approaches, we extend the model architecture to perform online adaptation to per-flow and per-time-step statistics, improving AD performance while maintaining a low parameter count and preserving the problem's permutation equivariances. To optimize the deep network weights for detection performance, we employ a homotopy optimization approach based on an efficient approximation of the area under the receiver operating characteristic curve. Extensive experiments on synthetic and real-world data demonstrate that our proposed deep network architecture exhibits a high training data efficiency, outperforms reference methods, and adapts seamlessly to varying network topologies.

==> data/gridsearch_BSCAtensor_nrlx_100iter_r200_on_cpd_s_cv0_iter100.txt <==
-6.000000000000000000e+00	-6.000000000000000000e+00	5.793238282203674316e-01
-6.000000000000000000e+00	-5.750000000000000000e+00	5.683479905128479004e-01
-6.000000000000000000e+00	-5.500000000000000000e+00	5.598902702331542969e-01
-6.000000000000000000e+00	-5.250000000000000000e+00	5.540739893913269043e-01
-6.000000000000000000e+00	-5.000000000000000000e+00	5.568151473999023438e-01
-6.000000000000000000e+00	-4.750000000000000000e+00	5.427629947662353516e-01
-6.000000000000000000e+00	-4.500000000000000000e+00	5.041739344596862793e-01
-6.000000000000000000e+00	-4.250000000000000000e+00	5.002014636993408203e-01
-6.000000000000000000e+00	-4.000000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-3.750000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-3.500000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-6.000000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-6.000000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-6.000000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-6.000000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-6.000000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-6.000000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-6.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-6.000000000000000000e+00	5.919387936592102051e-01
-5.750000000000000000e+00	-5.750000000000000000e+00	5.817663073539733887e-01
-5.750000000000000000e+00	-5.500000000000000000e+00	5.691692233085632324e-01
-5.750000000000000000e+00	-5.250000000000000000e+00	5.637009143829345703e-01
-5.750000000000000000e+00	-5.000000000000000000e+00	5.655572414398193359e-01
-5.750000000000000000e+00	-4.750000000000000000e+00	5.612882375717163086e-01
-5.750000000000000000e+00	-4.500000000000000000e+00	5.123824477195739746e-01
-5.750000000000000000e+00	-4.250000000000000000e+00	5.017154216766357422e-01
-5.750000000000000000e+00	-4.000000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-3.750000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-3.500000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-5.750000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-5.750000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-5.750000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-5.750000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-5.750000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-5.750000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-5.750000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-6.000000000000000000e+00	6.095297336578369141e-01
-5.500000000000000000e+00	-5.750000000000000000e+00	5.964323878288269043e-01
-5.500000000000000000e+00	-5.500000000000000000e+00	5.877261161804199219e-01
-5.500000000000000000e+00	-5.250000000000000000e+00	5.730668902397155762e-01
-5.500000000000000000e+00	-5.000000000000000000e+00	5.682002902030944824e-01
-5.500000000000000000e+00	-4.750000000000000000e+00	5.643509030342102051e-01
-5.500000000000000000e+00	-4.500000000000000000e+00	5.440123081207275391e-01
-5.500000000000000000e+00	-4.250000000000000000e+00	5.011985301971435547e-01
-5.500000000000000000e+00	-4.000000000000000000e+00	4.999983310699462891e-01
-5.500000000000000000e+00	-3.750000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-3.500000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-5.500000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-5.500000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-5.500000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-5.500000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-5.500000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-5.500000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-5.500000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-6.000000000000000000e+00	6.161683201789855957e-01
-5.250000000000000000e+00	-5.750000000000000000e+00	6.130613088607788086e-01
-5.250000000000000000e+00	-5.500000000000000000e+00	5.991035699844360352e-01
-5.250000000000000000e+00	-5.250000000000000000e+00	5.856728553771972656e-01
-5.250000000000000000e+00	-5.000000000000000000e+00	5.797834396362304688e-01
-5.250000000000000000e+00	-4.750000000000000000e+00	5.731650590896606445e-01
-5.250000000000000000e+00	-4.500000000000000000e+00	5.703186392784118652e-01
-5.250000000000000000e+00	-4.250000000000000000e+00	5.160030126571655273e-01
-5.250000000000000000e+00	-4.000000000000000000e+00	4.999904632568359375e-01
-5.250000000000000000e+00	-3.750000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-3.500000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-5.250000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-5.250000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-5.250000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-5.250000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-5.250000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-5.250000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-5.250000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-6.000000000000000000e+00	6.315441727638244629e-01
-5.000000000000000000e+00	-5.750000000000000000e+00	6.200597882270812988e-01
-5.000000000000000000e+00	-5.500000000000000000e+00	6.090623140335083008e-01
-5.000000000000000000e+00	-5.250000000000000000e+00	5.959792733192443848e-01
-5.000000000000000000e+00	-5.000000000000000000e+00	5.882799625396728516e-01
-5.000000000000000000e+00	-4.750000000000000000e+00	5.810190439224243164e-01
-5.000000000000000000e+00	-4.500000000000000000e+00	5.804361104965209961e-01
-5.000000000000000000e+00	-4.250000000000000000e+00	5.300320982933044434e-01
-5.000000000000000000e+00	-4.000000000000000000e+00	5.001743435859680176e-01
-5.000000000000000000e+00	-3.750000000000000000e+00	4.999994635581970215e-01
-5.000000000000000000e+00	-3.500000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-6.000000000000000000e+00	6.499416232109069824e-01
-4.750000000000000000e+00	-5.750000000000000000e+00	6.453879475593566895e-01
-4.750000000000000000e+00	-5.500000000000000000e+00	6.266153454780578613e-01
-4.750000000000000000e+00	-5.250000000000000000e+00	6.200489997863769531e-01
-4.750000000000000000e+00	-5.000000000000000000e+00	6.035594344139099121e-01
-4.750000000000000000e+00	-4.750000000000000000e+00	5.927635431289672852e-01
-4.750000000000000000e+00	-4.500000000000000000e+00	5.898796319961547852e-01
-4.750000000000000000e+00	-4.250000000000000000e+00	5.630267262458801270e-01
-4.750000000000000000e+00	-4.000000000000000000e+00	5.075046420097351074e-01
-4.750000000000000000e+00	-3.750000000000000000e+00	4.999983310699462891e-01
-4.750000000000000000e+00	-3.500000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-4.750000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-4.750000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-4.750000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-4.750000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-4.750000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-4.750000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-4.750000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-6.000000000000000000e+00	6.602616906166076660e-01
-4.500000000000000000e+00	-5.750000000000000000e+00	6.546353101730346680e-01
-4.500000000000000000e+00	-5.500000000000000000e+00	6.468925476074218750e-01
-4.500000000000000000e+00	-5.250000000000000000e+00	6.376856565475463867e-01
-4.500000000000000000e+00	-5.000000000000000000e+00	6.134327650070190430e-01
-4.500000000000000000e+00	-4.750000000000000000e+00	6.025846004486083984e-01
-4.500000000000000000e+00	-4.500000000000000000e+00	5.955241918563842773e-01
-4.500000000000000000e+00	-4.250000000000000000e+00	5.922994017601013184e-01
-4.500000000000000000e+00	-4.000000000000000000e+00	5.178869366645812988e-01
-4.500000000000000000e+00	-3.750000000000000000e+00	5.001059770584106445e-01
-4.500000000000000000e+00	-3.500000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-4.500000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-4.500000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-4.500000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-4.500000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-4.500000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-4.500000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-4.500000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-6.000000000000000000e+00	6.772983670234680176e-01
-4.250000000000000000e+00	-5.750000000000000000e+00	6.761589646339416504e-01
-4.250000000000000000e+00	-5.500000000000000000e+00	6.628605127334594727e-01
-4.250000000000000000e+00	-5.250000000000000000e+00	6.570101976394653320e-01
-4.250000000000000000e+00	-5.000000000000000000e+00	6.362503170967102051e-01
-4.250000000000000000e+00	-4.750000000000000000e+00	6.136826872825622559e-01
-4.250000000000000000e+00	-4.500000000000000000e+00	6.101444363594055176e-01
-4.250000000000000000e+00	-4.250000000000000000e+00	6.056072711944580078e-01
-4.250000000000000000e+00	-4.000000000000000000e+00	5.460074543952941895e-01
-4.250000000000000000e+00	-3.750000000000000000e+00	5.023334026336669922e-01
-4.250000000000000000e+00	-3.500000000000000000e+00	5.002087950706481934e-01
-4.250000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-4.250000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-4.250000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-4.250000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-4.250000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-4.250000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-4.250000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-4.250000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-6.000000000000000000e+00	6.917420029640197754e-01
-4.000000000000000000e+00	-5.750000000000000000e+00	6.941184401512145996e-01
-4.000000000000000000e+00	-5.500000000000000000e+00	6.853110790252685547e-01
-4.000000000000000000e+00	-5.250000000000000000e+00	6.738437414169311523e-01
-4.000000000000000000e+00	-5.000000000000000000e+00	6.633331775665283203e-01
-4.000000000000000000e+00	-4.750000000000000000e+00	6.344381570816040039e-01
-4.000000000000000000e+00	-4.500000000000000000e+00	6.226881146430969238e-01
-4.000000000000000000e+00	-4.250000000000000000e+00	6.156098842620849609e-01
-4.000000000000000000e+00	-4.000000000000000000e+00	5.822365283966064453e-01
-4.000000000000000000e+00	-3.750000000000000000e+00	5.075233578681945801e-01
-4.000000000000000000e+00	-3.500000000000000000e+00	5.002349019050598145e-01
-4.000000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-4.000000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-4.000000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-4.000000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-4.000000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-4.000000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-4.000000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-4.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-6.000000000000000000e+00	7.037209868431091309e-01
-3.750000000000000000e+00	-5.750000000000000000e+00	7.048310637474060059e-01
-3.750000000000000000e+00	-5.500000000000000000e+00	7.048113942146301270e-01
-3.750000000000000000e+00	-5.250000000000000000e+00	7.014511823654174805e-01
-3.750000000000000000e+00	-5.000000000000000000e+00	6.900016665458679199e-01
-3.750000000000000000e+00	-4.750000000000000000e+00	6.674671173095703125e-01
-3.750000000000000000e+00	-4.500000000000000000e+00	6.421382427215576172e-01
-3.750000000000000000e+00	-4.250000000000000000e+00	6.269434094429016113e-01
-3.750000000000000000e+00	-4.000000000000000000e+00	6.124581694602966309e-01
-3.750000000000000000e+00	-3.750000000000000000e+00	5.311196446418762207e-01
-3.750000000000000000e+00	-3.500000000000000000e+00	5.006667375564575195e-01
-3.750000000000000000e+00	-3.250000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-3.750000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-3.750000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-3.750000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-3.750000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-3.750000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-3.750000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-3.750000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-6.000000000000000000e+00	7.069638967514038086e-01
-3.500000000000000000e+00	-5.750000000000000000e+00	7.093315124511718750e-01
-3.500000000000000000e+00	-5.500000000000000000e+00	7.134940624237060547e-01
-3.500000000000000000e+00	-5.250000000000000000e+00	7.133780121803283691e-01
-3.500000000000000000e+00	-5.000000000000000000e+00	7.110336422920227051e-01
-3.500000000000000000e+00	-4.750000000000000000e+00	6.944092512130737305e-01
-3.500000000000000000e+00	-4.500000000000000000e+00	6.714590191841125488e-01
-3.500000000000000000e+00	-4.250000000000000000e+00	6.546937823295593262e-01
-3.500000000000000000e+00	-4.000000000000000000e+00	6.371713280677795410e-01
-3.500000000000000000e+00	-3.750000000000000000e+00	5.973241329193115234e-01
-3.500000000000000000e+00	-3.500000000000000000e+00	5.011780261993408203e-01
-3.500000000000000000e+00	-3.250000000000000000e+00	5.002292394638061523e-01
-3.500000000000000000e+00	-3.000000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-3.500000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-3.500000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-3.500000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-3.500000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-3.500000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-3.500000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-3.500000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-6.000000000000000000e+00	7.126696109771728516e-01
-3.250000000000000000e+00	-5.750000000000000000e+00	7.184028625488281250e-01
-3.250000000000000000e+00	-5.500000000000000000e+00	7.207307219505310059e-01
-3.250000000000000000e+00	-5.250000000000000000e+00	7.229123115539550781e-01
-3.250000000000000000e+00	-5.000000000000000000e+00	7.212663292884826660e-01
-3.250000000000000000e+00	-4.750000000000000000e+00	7.151439189910888672e-01
-3.250000000000000000e+00	-4.500000000000000000e+00	7.050705552101135254e-01
-3.250000000000000000e+00	-4.250000000000000000e+00	6.773649454116821289e-01
-3.250000000000000000e+00	-4.000000000000000000e+00	6.583058238029479980e-01
-3.250000000000000000e+00	-3.750000000000000000e+00	6.399751901626586914e-01
-3.250000000000000000e+00	-3.500000000000000000e+00	5.190357565879821777e-01
-3.250000000000000000e+00	-3.250000000000000000e+00	5.008849501609802246e-01
-3.250000000000000000e+00	-3.000000000000000000e+00	5.001093149185180664e-01
-3.250000000000000000e+00	-2.750000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-3.250000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-3.250000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-3.250000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-3.250000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-3.250000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-3.250000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-3.250000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-6.000000000000000000e+00	7.073606252670288086e-01
-3.000000000000000000e+00	-5.750000000000000000e+00	7.123824954032897949e-01
-3.000000000000000000e+00	-5.500000000000000000e+00	7.156366109848022461e-01
-3.000000000000000000e+00	-5.250000000000000000e+00	7.216327786445617676e-01
-3.000000000000000000e+00	-5.000000000000000000e+00	7.285854816436767578e-01
-3.000000000000000000e+00	-4.750000000000000000e+00	7.298044562339782715e-01
-3.000000000000000000e+00	-4.500000000000000000e+00	7.242766618728637695e-01
-3.000000000000000000e+00	-4.250000000000000000e+00	7.043219208717346191e-01
-3.000000000000000000e+00	-4.000000000000000000e+00	6.846424341201782227e-01
-3.000000000000000000e+00	-3.750000000000000000e+00	6.603544354438781738e-01
-3.000000000000000000e+00	-3.500000000000000000e+00	6.271849870681762695e-01
-3.000000000000000000e+00	-3.250000000000000000e+00	5.159215927124023438e-01
-3.000000000000000000e+00	-3.000000000000000000e+00	5.004721879959106445e-01
-3.000000000000000000e+00	-2.750000000000000000e+00	5.001099109649658203e-01
-3.000000000000000000e+00	-2.500000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-3.000000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-3.000000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-3.000000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-3.000000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-3.000000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-3.000000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-3.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	-6.000000000000000000e+00	7.020404338836669922e-01
-2.750000000000000000e+00	-5.750000000000000000e+00	7.070104479789733887e-01
-2.750000000000000000e+00	-5.500000000000000000e+00	7.121078372001647949e-01
-2.750000000000000000e+00	-5.250000000000000000e+00	7.160438299179077148e-01
-2.750000000000000000e+00	-5.000000000000000000e+00	7.202128767967224121e-01
-2.750000000000000000e+00	-4.750000000000000000e+00	7.282395362854003906e-01
-2.750000000000000000e+00	-4.500000000000000000e+00	7.261279821395874023e-01
-2.750000000000000000e+00	-4.250000000000000000e+00	7.251728177070617676e-01
-2.750000000000000000e+00	-4.000000000000000000e+00	7.108839154243469238e-01
-2.750000000000000000e+00	-3.750000000000000000e+00	6.853821277618408203e-01
-2.750000000000000000e+00	-3.500000000000000000e+00	6.648665070533752441e-01
-2.750000000000000000e+00	-3.250000000000000000e+00	6.059963107109069824e-01
-2.750000000000000000e+00	-3.000000000000000000e+00	5.054737925529479980e-01
-2.750000000000000000e+00	-2.750000000000000000e+00	5.002278685569763184e-01
-2.750000000000000000e+00	-2.500000000000000000e+00	5.001099109649658203e-01
-2.750000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-2.750000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-2.750000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-2.750000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-2.750000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-2.750000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-2.750000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-2.750000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	-6.000000000000000000e+00	6.925688982009887695e-01
-2.500000000000000000e+00	-5.750000000000000000e+00	6.971158385276794434e-01
-2.500000000000000000e+00	-5.500000000000000000e+00	7.015551924705505371e-01
-2.500000000000000000e+00	-5.250000000000000000e+00	7.060574889183044434e-01
-2.500000000000000000e+00	-5.000000000000000000e+00	7.104346752166748047e-01
-2.500000000000000000e+00	-4.750000000000000000e+00	7.181547284126281738e-01
-2.500000000000000000e+00	-4.500000000000000000e+00	7.244834303855895996e-01
-2.500000000000000000e+00	-4.250000000000000000e+00	7.265291810035705566e-01
-2.500000000000000000e+00	-4.000000000000000000e+00	7.232627868652343750e-01
-2.500000000000000000e+00	-3.750000000000000000e+00	7.089042067527770996e-01
-2.500000000000000000e+00	-3.500000000000000000e+00	6.883522272109985352e-01
-2.500000000000000000e+00	-3.250000000000000000e+00	6.718543171882629395e-01
-2.500000000000000000e+00	-3.000000000000000000e+00	5.864934921264648438e-01
-2.500000000000000000e+00	-2.750000000000000000e+00	5.052331089973449707e-01
-2.500000000000000000e+00	-2.500000000000000000e+00	5.003390312194824219e-01
-2.500000000000000000e+00	-2.250000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	-6.000000000000000000e+00	6.836786866188049316e-01
-2.250000000000000000e+00	-5.750000000000000000e+00	6.879708766937255859e-01
-2.250000000000000000e+00	-5.500000000000000000e+00	6.929359436035156250e-01
-2.250000000000000000e+00	-5.250000000000000000e+00	6.969200968742370605e-01
-2.250000000000000000e+00	-5.000000000000000000e+00	7.002503871917724609e-01
-2.250000000000000000e+00	-4.750000000000000000e+00	7.076968550682067871e-01
-2.250000000000000000e+00	-4.500000000000000000e+00	7.159726023674011230e-01
-2.250000000000000000e+00	-4.250000000000000000e+00	7.223161458969116211e-01
-2.250000000000000000e+00	-4.000000000000000000e+00	7.275897264480590820e-01
-2.250000000000000000e+00	-3.750000000000000000e+00	7.276680469512939453e-01
-2.250000000000000000e+00	-3.500000000000000000e+00	7.096306681632995605e-01
-2.250000000000000000e+00	-3.250000000000000000e+00	6.913531422615051270e-01
-2.250000000000000000e+00	-3.000000000000000000e+00	6.681255102157592773e-01
-2.250000000000000000e+00	-2.750000000000000000e+00	5.608264207839965820e-01
-2.250000000000000000e+00	-2.500000000000000000e+00	5.044935345649719238e-01
-2.250000000000000000e+00	-2.250000000000000000e+00	5.001082420349121094e-01
-2.250000000000000000e+00	-2.000000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-2.250000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-2.250000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-2.250000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-2.250000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-2.250000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-2.250000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-2.250000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	-6.000000000000000000e+00	6.723319292068481445e-01
-2.000000000000000000e+00	-5.750000000000000000e+00	6.765722632408142090e-01
-2.000000000000000000e+00	-5.500000000000000000e+00	6.815713644027709961e-01
-2.000000000000000000e+00	-5.250000000000000000e+00	6.848254203796386719e-01
-2.000000000000000000e+00	-5.000000000000000000e+00	6.901015639305114746e-01
-2.000000000000000000e+00	-4.750000000000000000e+00	6.949115991592407227e-01
-2.000000000000000000e+00	-4.500000000000000000e+00	7.015685439109802246e-01
-2.000000000000000000e+00	-4.250000000000000000e+00	7.111944556236267090e-01
-2.000000000000000000e+00	-4.000000000000000000e+00	7.187712788581848145e-01
-2.000000000000000000e+00	-3.750000000000000000e+00	7.261305451393127441e-01
-2.000000000000000000e+00	-3.500000000000000000e+00	7.252663373947143555e-01
-2.000000000000000000e+00	-3.250000000000000000e+00	7.165318131446838379e-01
-2.000000000000000000e+00	-3.000000000000000000e+00	6.858871579170227051e-01
-2.000000000000000000e+00	-2.750000000000000000e+00	6.481021046638488770e-01
-2.000000000000000000e+00	-2.500000000000000000e+00	5.490309000015258789e-01
-2.000000000000000000e+00	-2.250000000000000000e+00	5.034874081611633301e-01
-2.000000000000000000e+00	-2.000000000000000000e+00	4.999972283840179443e-01
-2.000000000000000000e+00	-1.750000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-2.000000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-2.000000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-2.000000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-2.000000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-2.000000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-2.000000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-2.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	-6.000000000000000000e+00	6.589090228080749512e-01
-1.750000000000000000e+00	-5.750000000000000000e+00	6.630827188491821289e-01
-1.750000000000000000e+00	-5.500000000000000000e+00	6.672533154487609863e-01
-1.750000000000000000e+00	-5.250000000000000000e+00	6.722842454910278320e-01
-1.750000000000000000e+00	-5.000000000000000000e+00	6.774756908416748047e-01
-1.750000000000000000e+00	-4.750000000000000000e+00	6.846318244934082031e-01
-1.750000000000000000e+00	-4.500000000000000000e+00	6.927729845046997070e-01
-1.750000000000000000e+00	-4.250000000000000000e+00	7.008095383644104004e-01
-1.750000000000000000e+00	-4.000000000000000000e+00	7.080234289169311523e-01
-1.750000000000000000e+00	-3.750000000000000000e+00	7.161579728126525879e-01
-1.750000000000000000e+00	-3.500000000000000000e+00	7.208979725837707520e-01
-1.750000000000000000e+00	-3.250000000000000000e+00	7.240303158760070801e-01
-1.750000000000000000e+00	-3.000000000000000000e+00	7.158389091491699219e-01
-1.750000000000000000e+00	-2.750000000000000000e+00	6.600636243820190430e-01
-1.750000000000000000e+00	-2.500000000000000000e+00	6.241441965103149414e-01
-1.750000000000000000e+00	-2.250000000000000000e+00	5.405410528182983398e-01
-1.750000000000000000e+00	-2.000000000000000000e+00	5.027361512184143066e-01
-1.750000000000000000e+00	-1.750000000000000000e+00	4.999988973140716553e-01
-1.750000000000000000e+00	-1.500000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-1.750000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-1.750000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-1.750000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-1.750000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-1.750000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-1.750000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-1.750000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	-6.000000000000000000e+00	6.546061635017395020e-01
-1.500000000000000000e+00	-5.750000000000000000e+00	6.574987769126892090e-01
-1.500000000000000000e+00	-5.500000000000000000e+00	6.607264876365661621e-01
-1.500000000000000000e+00	-5.250000000000000000e+00	6.645345091819763184e-01
-1.500000000000000000e+00	-5.000000000000000000e+00	6.687061786651611328e-01
-1.500000000000000000e+00	-4.750000000000000000e+00	6.728818416595458984e-01
-1.500000000000000000e+00	-4.500000000000000000e+00	6.796711683273315430e-01
-1.500000000000000000e+00	-4.250000000000000000e+00	6.879138946533203125e-01
-1.500000000000000000e+00	-4.000000000000000000e+00	6.950974464416503906e-01
-1.500000000000000000e+00	-3.750000000000000000e+00	7.038524746894836426e-01
-1.500000000000000000e+00	-3.500000000000000000e+00	7.112852334976196289e-01
-1.500000000000000000e+00	-3.250000000000000000e+00	7.236861586570739746e-01
-1.500000000000000000e+00	-3.000000000000000000e+00	7.278586626052856445e-01
-1.500000000000000000e+00	-2.750000000000000000e+00	7.234109640121459961e-01
-1.500000000000000000e+00	-2.500000000000000000e+00	6.356662511825561523e-01
-1.500000000000000000e+00	-2.250000000000000000e+00	5.904291272163391113e-01
-1.500000000000000000e+00	-2.000000000000000000e+00	5.248481631278991699e-01
-1.500000000000000000e+00	-1.750000000000000000e+00	5.028743147850036621e-01
-1.500000000000000000e+00	-1.500000000000000000e+00	5.001093149185180664e-01
-1.500000000000000000e+00	-1.250000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-1.500000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-1.500000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-1.500000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-1.500000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-1.500000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-1.500000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-1.500000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-1.250000000000000000e+00	-6.000000000000000000e+00	6.503080725669860840e-01
-1.250000000000000000e+00	-5.750000000000000000e+00	6.531164646148681641e-01
-1.250000000000000000e+00	-5.500000000000000000e+00	6.555060744285583496e-01
-1.250000000000000000e+00	-5.250000000000000000e+00	6.588169336318969727e-01
-1.250000000000000000e+00	-5.000000000000000000e+00	6.632772088050842285e-01
-1.250000000000000000e+00	-4.750000000000000000e+00	6.679152846336364746e-01
-1.250000000000000000e+00	-4.500000000000000000e+00	6.726416945457458496e-01
-1.250000000000000000e+00	-4.250000000000000000e+00	6.776627898216247559e-01
-1.250000000000000000e+00	-4.000000000000000000e+00	6.840124726295471191e-01
-1.250000000000000000e+00	-3.750000000000000000e+00	6.886246204376220703e-01
-1.250000000000000000e+00	-3.500000000000000000e+00	6.956797242164611816e-01
-1.250000000000000000e+00	-3.250000000000000000e+00	7.093650102615356445e-01
-1.250000000000000000e+00	-3.000000000000000000e+00	7.197113037109375000e-01
-1.250000000000000000e+00	-2.750000000000000000e+00	7.249881625175476074e-01
-1.250000000000000000e+00	-2.500000000000000000e+00	7.247644066810607910e-01
-1.250000000000000000e+00	-2.250000000000000000e+00	6.339483857154846191e-01
-1.250000000000000000e+00	-2.000000000000000000e+00	5.687454342842102051e-01
-1.250000000000000000e+00	-1.750000000000000000e+00	5.189441442489624023e-01
-1.250000000000000000e+00	-1.500000000000000000e+00	5.029736161231994629e-01
-1.250000000000000000e+00	-1.250000000000000000e+00	5.001087784767150879e-01
-1.250000000000000000e+00	-1.000000000000000000e+00	5.000000000000000000e-01
-1.250000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-1.250000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-1.250000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-1.250000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-1.250000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-1.250000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-1.250000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-1.250000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-1.250000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-1.250000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-1.250000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-1.250000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-1.000000000000000000e+00	-6.000000000000000000e+00	6.372774243354797363e-01
-1.000000000000000000e+00	-5.750000000000000000e+00	6.393511891365051270e-01
-1.000000000000000000e+00	-5.500000000000000000e+00	6.422593593597412109e-01
-1.000000000000000000e+00	-5.250000000000000000e+00	6.448953747749328613e-01
-1.000000000000000000e+00	-5.000000000000000000e+00	6.478201150894165039e-01
-1.000000000000000000e+00	-4.750000000000000000e+00	6.513510346412658691e-01
-1.000000000000000000e+00	-4.500000000000000000e+00	6.558712124824523926e-01
-1.000000000000000000e+00	-4.250000000000000000e+00	6.602328419685363770e-01
-1.000000000000000000e+00	-4.000000000000000000e+00	6.660757660865783691e-01
-1.000000000000000000e+00	-3.750000000000000000e+00	6.732907295227050781e-01
-1.000000000000000000e+00	-3.500000000000000000e+00	6.799972653388977051e-01
-1.000000000000000000e+00	-3.250000000000000000e+00	6.896117925643920898e-01
-1.000000000000000000e+00	-3.000000000000000000e+00	7.026453614234924316e-01
-1.000000000000000000e+00	-2.750000000000000000e+00	7.153322100639343262e-01
-1.000000000000000000e+00	-2.500000000000000000e+00	7.269404530525207520e-01
-1.000000000000000000e+00	-2.250000000000000000e+00	7.286137342453002930e-01
-1.000000000000000000e+00	-2.000000000000000000e+00	6.359252929687500000e-01
-1.000000000000000000e+00	-1.750000000000000000e+00	5.654043555259704590e-01
-1.000000000000000000e+00	-1.500000000000000000e+00	5.187441706657409668e-01
-1.000000000000000000e+00	-1.250000000000000000e+00	5.029375553131103516e-01
-1.000000000000000000e+00	-1.000000000000000000e+00	5.003291368484497070e-01
-1.000000000000000000e+00	-7.500000000000000000e-01	5.000000000000000000e-01
-1.000000000000000000e+00	-5.000000000000000000e-01	5.000000000000000000e-01
-1.000000000000000000e+00	-2.500000000000000000e-01	5.000000000000000000e-01
-1.000000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e-01
-1.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
-1.000000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
-1.000000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
-1.000000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
-1.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
-1.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
-1.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
-1.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
-7.500000000000000000e-01	-6.000000000000000000e+00	6.244104504585266113e-01
-7.500000000000000000e-01	-5.750000000000000000e+00	6.262989640235900879e-01
-7.500000000000000000e-01	-5.500000000000000000e+00	6.290762424468994141e-01
-7.500000000000000000e-01	-5.250000000000000000e+00	6.320818662643432617e-01
-7.500000000000000000e-01	-5.000000000000000000e+00	6.354038119316101074e-01
-7.500000000000000000e-01	-4.750000000000000000e+00	6.387659907341003418e-01
-7.500000000000000000e-01	-4.500000000000000000e+00	6.428272724151611328e-01
-7.500000000000000000e-01	-4.250000000000000000e+00	6.474137902259826660e-01
-7.500000000000000000e-01	-4.000000000000000000e+00	6.527628898620605469e-01
-7.500000000000000000e-01	-3.750000000000000000e+00	6.582688093185424805e-01
-7.500000000000000000e-01	-3.500000000000000000e+00	6.631003022193908691e-01
-7.500000000000000000e-01	-3.250000000000000000e+00	6.732246279716491699e-01
-7.500000000000000000e-01	-3.000000000000000000e+00	6.861814856529235840e-01
-7.500000000000000000e-01	-2.750000000000000000e+00	7.010351419448852539e-01
-7.500000000000000000e-01	-2.500000000000000000e+00	7.204327583312988281e-01
-7.500000000000000000e-01	-2.250000000000000000e+00	7.316494584083557129e-01
-7.500000000000000000e-01	-2.000000000000000000e+00	7.317194938659667969e-01
-7.500000000000000000e-01	-1.750000000000000000e+00	6.625469326972961426e-01
-7.500000000000000000e-01	-1.500000000000000000e+00	5.629336833953857422e-01
-7.500000000000000000e-01	-1.250000000000000000e+00	5.210967063903808594e-01
-7.500000000000000000e-01	-1.000000000000000000e+00	5.027642250061035156e-01
-7.500000000000000000e-01	-7.500000000000000000e-01	4.999994635581970215e-01
-7.500000000000000000e-01	-5.000000000000000000e-01	5.000000000000000000e-01
-7.500000000000000000e-01	-2.500000000000000000e-01	5.000000000000000000e-01
-7.500000000000000000e-01	0.000000000000000000e+00	5.000000000000000000e-01
-7.500000000000000000e-01	2.500000000000000000e-01	5.000000000000000000e-01
-7.500000000000000000e-01	5.000000000000000000e-01	5.000000000000000000e-01
-7.500000000000000000e-01	7.500000000000000000e-01	5.000000000000000000e-01
-7.500000000000000000e-01	1.000000000000000000e+00	5.000000000000000000e-01
-7.500000000000000000e-01	1.250000000000000000e+00	5.000000000000000000e-01
-7.500000000000000000e-01	1.500000000000000000e+00	5.000000000000000000e-01
-7.500000000000000000e-01	1.750000000000000000e+00	5.000000000000000000e-01
-7.500000000000000000e-01	2.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e-01	-6.000000000000000000e+00	6.170002222061157227e-01
-5.000000000000000000e-01	-5.750000000000000000e+00	6.190267801284790039e-01
-5.000000000000000000e-01	-5.500000000000000000e+00	6.213136911392211914e-01
-5.000000000000000000e-01	-5.250000000000000000e+00	6.242194175720214844e-01
-5.000000000000000000e-01	-5.000000000000000000e+00	6.270573735237121582e-01
-5.000000000000000000e-01	-4.750000000000000000e+00	6.306604146957397461e-01
-5.000000000000000000e-01	-4.500000000000000000e+00	6.334534287452697754e-01
-5.000000000000000000e-01	-4.250000000000000000e+00	6.365272402763366699e-01
-5.000000000000000000e-01	-4.000000000000000000e+00	6.407492160797119141e-01
-5.000000000000000000e-01	-3.750000000000000000e+00	6.468533277511596680e-01
-5.000000000000000000e-01	-3.500000000000000000e+00	6.530308723449707031e-01
-5.000000000000000000e-01	-3.250000000000000000e+00	6.592241525650024414e-01
-5.000000000000000000e-01	-3.000000000000000000e+00	6.687396764755249023e-01
-5.000000000000000000e-01	-2.750000000000000000e+00	6.777044534683227539e-01
-5.000000000000000000e-01	-2.500000000000000000e+00	6.935661435127258301e-01
-5.000000000000000000e-01	-2.250000000000000000e+00	7.154011726379394531e-01
-5.000000000000000000e-01	-2.000000000000000000e+00	7.293422818183898926e-01
-5.000000000000000000e-01	-1.750000000000000000e+00	7.300332784652709961e-01
-5.000000000000000000e-01	-1.500000000000000000e+00	6.844142675399780273e-01
-5.000000000000000000e-01	-1.250000000000000000e+00	5.625383257865905762e-01
-5.000000000000000000e-01	-1.000000000000000000e+00	5.215615630149841309e-01
-5.000000000000000000e-01	-7.500000000000000000e-01	5.027007460594177246e-01
-5.000000000000000000e-01	-5.000000000000000000e-01	5.000987052917480469e-01
-5.000000000000000000e-01	-2.500000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e-01	0.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e-01	2.500000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e-01	5.000000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e-01	7.500000000000000000e-01	5.000000000000000000e-01
-5.000000000000000000e-01	1.000000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e-01	1.250000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e-01	1.500000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e-01	1.750000000000000000e+00	5.000000000000000000e-01
-5.000000000000000000e-01	2.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e-01	-6.000000000000000000e+00	6.006723046302795410e-01
-2.500000000000000000e-01	-5.750000000000000000e+00	6.028272509574890137e-01
-2.500000000000000000e-01	-5.500000000000000000e+00	6.058233976364135742e-01
-2.500000000000000000e-01	-5.250000000000000000e+00	6.091132164001464844e-01
-2.500000000000000000e-01	-5.000000000000000000e+00	6.127020120620727539e-01
-2.500000000000000000e-01	-4.750000000000000000e+00	6.163232922554016113e-01
-2.500000000000000000e-01	-4.500000000000000000e+00	6.203008890151977539e-01
-2.500000000000000000e-01	-4.250000000000000000e+00	6.254174709320068359e-01
-2.500000000000000000e-01	-4.000000000000000000e+00	6.300237178802490234e-01
-2.500000000000000000e-01	-3.750000000000000000e+00	6.363213062286376953e-01
-2.500000000000000000e-01	-3.500000000000000000e+00	6.408429741859436035e-01
-2.500000000000000000e-01	-3.250000000000000000e+00	6.460663676261901855e-01
-2.500000000000000000e-01	-3.000000000000000000e+00	6.531878113746643066e-01
-2.500000000000000000e-01	-2.750000000000000000e+00	6.638001799583435059e-01
-2.500000000000000000e-01	-2.500000000000000000e+00	6.740387678146362305e-01
-2.500000000000000000e-01	-2.250000000000000000e+00	6.951174736022949219e-01
-2.500000000000000000e-01	-2.000000000000000000e+00	7.130943536758422852e-01
-2.500000000000000000e-01	-1.750000000000000000e+00	7.290580868721008301e-01
-2.500000000000000000e-01	-1.500000000000000000e+00	7.317463755607604980e-01
-2.500000000000000000e-01	-1.250000000000000000e+00	6.961424350738525391e-01
-2.500000000000000000e-01	-1.000000000000000000e+00	5.640823245048522949e-01
-2.500000000000000000e-01	-7.500000000000000000e-01	5.220044851303100586e-01
-2.500000000000000000e-01	-5.000000000000000000e-01	5.023543834686279297e-01
-2.500000000000000000e-01	-2.500000000000000000e-01	5.001093149185180664e-01
-2.500000000000000000e-01	0.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e-01	2.500000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e-01	5.000000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e-01	7.500000000000000000e-01	5.000000000000000000e-01
-2.500000000000000000e-01	1.000000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e-01	1.250000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e-01	1.500000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e-01	1.750000000000000000e+00	5.000000000000000000e-01
-2.500000000000000000e-01	2.000000000000000000e+00	5.000000000000000000e-01
0.000000000000000000e+00	-6.000000000000000000e+00	5.920453071594238281e-01
0.000000000000000000e+00	-5.750000000000000000e+00	5.937032103538513184e-01
0.000000000000000000e+00	-5.500000000000000000e+00	5.957091450691223145e-01
0.000000000000000000e+00	-5.250000000000000000e+00	5.980737805366516113e-01
0.000000000000000000e+00	-5.000000000000000000e+00	6.005731821060180664e-01
0.000000000000000000e+00	-4.750000000000000000e+00	6.032186150550842285e-01
0.000000000000000000e+00	-4.500000000000000000e+00	6.060553193092346191e-01
0.000000000000000000e+00	-4.250000000000000000e+00	6.095126867294311523e-01
0.000000000000000000e+00	-4.000000000000000000e+00	6.128888726234436035e-01
0.000000000000000000e+00	-3.750000000000000000e+00	6.189584136009216309e-01
0.000000000000000000e+00	-3.500000000000000000e+00	6.250956654548645020e-01
0.000000000000000000e+00	-3.250000000000000000e+00	6.321961879730224609e-01
0.000000000000000000e+00	-3.000000000000000000e+00	6.377617716789245605e-01
0.000000000000000000e+00	-2.750000000000000000e+00	6.456740498542785645e-01
0.000000000000000000e+00	-2.500000000000000000e+00	6.536033153533935547e-01
0.000000000000000000e+00	-2.250000000000000000e+00	6.683719754219055176e-01
0.000000000000000000e+00	-2.000000000000000000e+00	6.881315112113952637e-01
0.000000000000000000e+00	-1.750000000000000000e+00	7.062969803810119629e-01
0.000000000000000000e+00	-1.500000000000000000e+00	7.228277325630187988e-01
0.000000000000000000e+00	-1.250000000000000000e+00	7.248058915138244629e-01
0.000000000000000000e+00	-1.000000000000000000e+00	6.856229901313781738e-01
0.000000000000000000e+00	-7.500000000000000000e-01	5.683571696281433105e-01
0.000000000000000000e+00	-5.000000000000000000e-01	5.223075151443481445e-01
0.000000000000000000e+00	-2.500000000000000000e-01	5.042541623115539551e-01
0.000000000000000000e+00	0.000000000000000000e+00	5.002353787422180176e-01
0.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01
0.000000000000000000e+00	5.000000000000000000e-01	5.000000000000000000e-01
0.000000000000000000e+00	7.500000000000000000e-01	5.000000000000000000e-01
0.000000000000000000e+00	1.000000000000000000e+00	5.000000000000000000e-01
0.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
0.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
0.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
0.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
2.500000000000000000e-01	-6.000000000000000000e+00	5.791664719581604004e-01
2.500000000000000000e-01	-5.750000000000000000e+00	5.808241367340087891e-01
2.500000000000000000e-01	-5.500000000000000000e+00	5.826738476753234863e-01
2.500000000000000000e-01	-5.250000000000000000e+00	5.845834016799926758e-01
2.500000000000000000e-01	-5.000000000000000000e+00	5.872332453727722168e-01
2.500000000000000000e-01	-4.750000000000000000e+00	5.906711816787719727e-01
2.500000000000000000e-01	-4.500000000000000000e+00	5.944728255271911621e-01
2.500000000000000000e-01	-4.250000000000000000e+00	5.980455875396728516e-01
2.500000000000000000e-01	-4.000000000000000000e+00	6.016801595687866211e-01
2.500000000000000000e-01	-3.750000000000000000e+00	6.061376929283142090e-01
2.500000000000000000e-01	-3.500000000000000000e+00	6.115729808807373047e-01
2.500000000000000000e-01	-3.250000000000000000e+00	6.154565811157226562e-01
2.500000000000000000e-01	-3.000000000000000000e+00	6.210514307022094727e-01
2.500000000000000000e-01	-2.750000000000000000e+00	6.281386613845825195e-01
2.500000000000000000e-01	-2.500000000000000000e+00	6.362945437431335449e-01
2.500000000000000000e-01	-2.250000000000000000e+00	6.475852131843566895e-01
2.500000000000000000e-01	-2.000000000000000000e+00	6.635935902595520020e-01
2.500000000000000000e-01	-1.750000000000000000e+00	6.862565875053405762e-01
2.500000000000000000e-01	-1.500000000000000000e+00	7.052912116050720215e-01
2.500000000000000000e-01	-1.250000000000000000e+00	7.153999805450439453e-01
2.500000000000000000e-01	-1.000000000000000000e+00	7.152772545814514160e-01
2.500000000000000000e-01	-7.500000000000000000e-01	6.739776134490966797e-01
2.500000000000000000e-01	-5.000000000000000000e-01	5.618734955787658691e-01
2.500000000000000000e-01	-2.500000000000000000e-01	5.237776041030883789e-01
2.500000000000000000e-01	0.000000000000000000e+00	5.027921199798583984e-01
2.500000000000000000e-01	2.500000000000000000e-01	5.004619359970092773e-01
2.500000000000000000e-01	5.000000000000000000e-01	5.000000000000000000e-01
2.500000000000000000e-01	7.500000000000000000e-01	5.000000000000000000e-01
2.500000000000000000e-01	1.000000000000000000e+00	5.000000000000000000e-01
2.500000000000000000e-01	1.250000000000000000e+00	5.000000000000000000e-01
2.500000000000000000e-01	1.500000000000000000e+00	5.000000000000000000e-01
2.500000000000000000e-01	1.750000000000000000e+00	5.000000000000000000e-01
2.500000000000000000e-01	2.000000000000000000e+00	5.000000000000000000e-01
5.000000000000000000e-01	-6.000000000000000000e+00	5.681904554367065430e-01
5.000000000000000000e-01	-5.750000000000000000e+00	5.695049166679382324e-01
5.000000000000000000e-01	-5.500000000000000000e+00	5.711918473243713379e-01
5.000000000000000000e-01	-5.250000000000000000e+00	5.732419490814208984e-01
5.000000000000000000e-01	-5.000000000000000000e+00	5.757312178611755371e-01
5.000000000000000000e-01	-4.750000000000000000e+00	5.786601305007934570e-01
5.000000000000000000e-01	-4.500000000000000000e+00	5.817596912384033203e-01
5.000000000000000000e-01	-4.250000000000000000e+00	5.852181911468505859e-01
5.000000000000000000e-01	-4.000000000000000000e+00	5.886688232421875000e-01
5.000000000000000000e-01	-3.750000000000000000e+00	5.933790206909179688e-01
5.000000000000000000e-01	-3.500000000000000000e+00	5.975762009620666504e-01
5.000000000000000000e-01	-3.250000000000000000e+00	6.025419235229492188e-01
5.000000000000000000e-01	-3.000000000000000000e+00	6.086219549179077148e-01
5.000000000000000000e-01	-2.750000000000000000e+00	6.164710521697998047e-01
5.000000000000000000e-01	-2.500000000000000000e+00	6.219708919525146484e-01
5.000000000000000000e-01	-2.250000000000000000e+00	6.312820315361022949e-01
5.000000000000000000e-01	-2.000000000000000000e+00	6.390225887298583984e-01
5.000000000000000000e-01	-1.750000000000000000e+00	6.602246165275573730e-01
5.000000000000000000e-01	-1.500000000000000000e+00	6.787791252136230469e-01
5.000000000000000000e-01	-1.250000000000000000e+00	6.969155669212341309e-01
5.000000000000000000e-01	-1.000000000000000000e+00	7.026389837265014648e-01
5.000000000000000000e-01	-7.500000000000000000e-01	6.935997009277343750e-01
5.000000000000000000e-01	-5.000000000000000000e-01	6.399722099304199219e-01
5.000000000000000000e-01	-2.500000000000000000e-01	5.559079051017761230e-01
5.000000000000000000e-01	0.000000000000000000e+00	5.179137587547302246e-01
5.000000000000000000e-01	2.500000000000000000e-01	5.028884410858154297e-01
5.000000000000000000e-01	5.000000000000000000e-01	5.001076459884643555e-01
5.000000000000000000e-01	7.500000000000000000e-01	5.000000000000000000e-01
5.000000000000000000e-01	1.000000000000000000e+00	5.000000000000000000e-01
5.000000000000000000e-01	1.250000000000000000e+00	5.000000000000000000e-01
5.000000000000000000e-01	1.500000000000000000e+00	5.000000000000000000e-01
5.000000000000000000e-01	1.750000000000000000e+00	5.000000000000000000e-01
5.000000000000000000e-01	2.000000000000000000e+00	5.000000000000000000e-01
7.500000000000000000e-01	-6.000000000000000000e+00	5.659029483795166016e-01
7.500000000000000000e-01	-5.750000000000000000e+00	5.670478940010070801e-01
7.500000000000000000e-01	-5.500000000000000000e+00	5.683166980743408203e-01
7.500000000000000000e-01	-5.250000000000000000e+00	5.698412656784057617e-01
7.500000000000000000e-01	-5.000000000000000000e+00	5.714869499206542969e-01
7.500000000000000000e-01	-4.750000000000000000e+00	5.738649368286132812e-01
7.500000000000000000e-01	-4.500000000000000000e+00	5.766731500625610352e-01
7.500000000000000000e-01	-4.250000000000000000e+00	5.792436599731445312e-01
7.500000000000000000e-01	-4.000000000000000000e+00	5.822157859802246094e-01
7.500000000000000000e-01	-3.750000000000000000e+00	5.853332877159118652e-01
7.500000000000000000e-01	-3.500000000000000000e+00	5.884172916412353516e-01
7.500000000000000000e-01	-3.250000000000000000e+00	5.909925699234008789e-01
7.500000000000000000e-01	-3.000000000000000000e+00	5.955756306648254395e-01
7.500000000000000000e-01	-2.750000000000000000e+00	6.025534868240356445e-01
7.500000000000000000e-01	-2.500000000000000000e+00	6.104726195335388184e-01
7.500000000000000000e-01	-2.250000000000000000e+00	6.172612905502319336e-01
7.500000000000000000e-01	-2.000000000000000000e+00	6.276813745498657227e-01
7.500000000000000000e-01	-1.750000000000000000e+00	6.377251744270324707e-01
7.500000000000000000e-01	-1.500000000000000000e+00	6.541042327880859375e-01
7.500000000000000000e-01	-1.250000000000000000e+00	6.691066026687622070e-01
7.500000000000000000e-01	-1.000000000000000000e+00	6.810624599456787109e-01
7.500000000000000000e-01	-7.500000000000000000e-01	6.811795830726623535e-01
7.500000000000000000e-01	-5.000000000000000000e-01	6.637213230133056641e-01
7.500000000000000000e-01	-2.500000000000000000e-01	6.016564965248107910e-01
7.500000000000000000e-01	0.000000000000000000e+00	5.433226227760314941e-01
7.500000000000000000e-01	2.500000000000000000e-01	5.141959190368652344e-01
7.500000000000000000e-01	5.000000000000000000e-01	5.016930699348449707e-01
7.500000000000000000e-01	7.500000000000000000e-01	5.003341436386108398e-01
7.500000000000000000e-01	1.000000000000000000e+00	5.000000000000000000e-01
7.500000000000000000e-01	1.250000000000000000e+00	5.000000000000000000e-01
7.500000000000000000e-01	1.500000000000000000e+00	5.000000000000000000e-01
7.500000000000000000e-01	1.750000000000000000e+00	5.000000000000000000e-01
7.500000000000000000e-01	2.000000000000000000e+00	5.000000000000000000e-01
1.000000000000000000e+00	-6.000000000000000000e+00	5.625917911529541016e-01
1.000000000000000000e+00	-5.750000000000000000e+00	5.632600188255310059e-01
1.000000000000000000e+00	-5.500000000000000000e+00	5.641124844551086426e-01
1.000000000000000000e+00	-5.250000000000000000e+00	5.652070641517639160e-01
1.000000000000000000e+00	-5.000000000000000000e+00	5.664785504341125488e-01
1.000000000000000000e+00	-4.750000000000000000e+00	5.677486658096313477e-01
1.000000000000000000e+00	-4.500000000000000000e+00	5.689929723739624023e-01
1.000000000000000000e+00	-4.250000000000000000e+00	5.705863237380981445e-01
1.000000000000000000e+00	-4.000000000000000000e+00	5.730183124542236328e-01
1.000000000000000000e+00	-3.750000000000000000e+00	5.760182738304138184e-01
1.000000000000000000e+00	-3.500000000000000000e+00	5.782704353332519531e-01
1.000000000000000000e+00	-3.250000000000000000e+00	5.813270807266235352e-01
1.000000000000000000e+00	-3.000000000000000000e+00	5.836565494537353516e-01
1.000000000000000000e+00	-2.750000000000000000e+00	5.857987999916076660e-01
1.000000000000000000e+00	-2.500000000000000000e+00	5.917718410491943359e-01
1.000000000000000000e+00	-2.250000000000000000e+00	5.991861820220947266e-01
1.000000000000000000e+00	-2.000000000000000000e+00	6.069620251655578613e-01
1.000000000000000000e+00	-1.750000000000000000e+00	6.180702447891235352e-01
1.000000000000000000e+00	-1.500000000000000000e+00	6.308370232582092285e-01
1.000000000000000000e+00	-1.250000000000000000e+00	6.476200819015502930e-01
1.000000000000000000e+00	-1.000000000000000000e+00	6.618317961692810059e-01
1.000000000000000000e+00	-7.500000000000000000e-01	6.647371053695678711e-01
1.000000000000000000e+00	-5.000000000000000000e-01	6.544122099876403809e-01
1.000000000000000000e+00	-2.500000000000000000e-01	6.317579746246337891e-01
1.000000000000000000e+00	0.000000000000000000e+00	5.653847455978393555e-01
1.000000000000000000e+00	2.500000000000000000e-01	5.246824026107788086e-01
1.000000000000000000e+00	5.000000000000000000e-01	5.060273408889770508e-01
1.000000000000000000e+00	7.500000000000000000e-01	5.007300376892089844e-01
1.000000000000000000e+00	1.000000000000000000e+00	5.001025199890136719e-01
1.000000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
1.000000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
1.000000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
1.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
1.250000000000000000e+00	-6.000000000000000000e+00	5.612431168556213379e-01
1.250000000000000000e+00	-5.750000000000000000e+00	5.619776844978332520e-01
1.250000000000000000e+00	-5.500000000000000000e+00	5.627633929252624512e-01
1.250000000000000000e+00	-5.250000000000000000e+00	5.635165572166442871e-01
1.250000000000000000e+00	-5.000000000000000000e+00	5.644866824150085449e-01
1.250000000000000000e+00	-4.750000000000000000e+00	5.658231377601623535e-01
1.250000000000000000e+00	-4.500000000000000000e+00	5.666093230247497559e-01
1.250000000000000000e+00	-4.250000000000000000e+00	5.680507421493530273e-01
1.250000000000000000e+00	-4.000000000000000000e+00	5.699364542961120605e-01
1.250000000000000000e+00	-3.750000000000000000e+00	5.711858272552490234e-01
1.250000000000000000e+00	-3.500000000000000000e+00	5.727334618568420410e-01
1.250000000000000000e+00	-3.250000000000000000e+00	5.753812193870544434e-01
1.250000000000000000e+00	-3.000000000000000000e+00	5.781870484352111816e-01
1.250000000000000000e+00	-2.750000000000000000e+00	5.796152949333190918e-01
1.250000000000000000e+00	-2.500000000000000000e+00	5.832526683807373047e-01
1.250000000000000000e+00	-2.250000000000000000e+00	5.876543521881103516e-01
1.250000000000000000e+00	-2.000000000000000000e+00	5.945435166358947754e-01
1.250000000000000000e+00	-1.750000000000000000e+00	6.006668806076049805e-01
1.250000000000000000e+00	-1.500000000000000000e+00	6.126678586006164551e-01
1.250000000000000000e+00	-1.250000000000000000e+00	6.281235814094543457e-01
1.250000000000000000e+00	-1.000000000000000000e+00	6.381466388702392578e-01
1.250000000000000000e+00	-7.500000000000000000e-01	6.479712724685668945e-01
1.250000000000000000e+00	-5.000000000000000000e-01	6.427879333496093750e-01
1.250000000000000000e+00	-2.500000000000000000e-01	6.281176805496215820e-01
1.250000000000000000e+00	0.000000000000000000e+00	5.986996293067932129e-01
1.250000000000000000e+00	2.500000000000000000e-01	5.387657284736633301e-01
1.250000000000000000e+00	5.000000000000000000e-01	5.137770175933837891e-01
1.250000000000000000e+00	7.500000000000000000e-01	5.020892620086669922e-01
1.250000000000000000e+00	1.000000000000000000e+00	5.002070069313049316e-01
1.250000000000000000e+00	1.250000000000000000e+00	5.000000000000000000e-01
1.250000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
1.250000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
1.250000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
1.500000000000000000e+00	-6.000000000000000000e+00	5.589840412139892578e-01
1.500000000000000000e+00	-5.750000000000000000e+00	5.596072673797607422e-01
1.500000000000000000e+00	-5.500000000000000000e+00	5.603518486022949219e-01
1.500000000000000000e+00	-5.250000000000000000e+00	5.612354278564453125e-01
1.500000000000000000e+00	-5.000000000000000000e+00	5.621326565742492676e-01
1.500000000000000000e+00	-4.750000000000000000e+00	5.632513761520385742e-01
1.500000000000000000e+00	-4.500000000000000000e+00	5.645233988761901855e-01
1.500000000000000000e+00	-4.250000000000000000e+00	5.663223862648010254e-01
1.500000000000000000e+00	-4.000000000000000000e+00	5.682289004325866699e-01
1.500000000000000000e+00	-3.750000000000000000e+00	5.699443221092224121e-01
1.500000000000000000e+00	-3.500000000000000000e+00	5.711609125137329102e-01
1.500000000000000000e+00	-3.250000000000000000e+00	5.727441310882568359e-01
1.500000000000000000e+00	-3.000000000000000000e+00	5.738470554351806641e-01
1.500000000000000000e+00	-2.750000000000000000e+00	5.744742751121520996e-01
1.500000000000000000e+00	-2.500000000000000000e+00	5.774281620979309082e-01
1.500000000000000000e+00	-2.250000000000000000e+00	5.790929198265075684e-01
1.500000000000000000e+00	-2.000000000000000000e+00	5.849923491477966309e-01
1.500000000000000000e+00	-1.750000000000000000e+00	5.895609855651855469e-01
1.500000000000000000e+00	-1.500000000000000000e+00	5.990858674049377441e-01
1.500000000000000000e+00	-1.250000000000000000e+00	6.088689565658569336e-01
1.500000000000000000e+00	-1.000000000000000000e+00	6.205438971519470215e-01
1.500000000000000000e+00	-7.500000000000000000e-01	6.259362101554870605e-01
1.500000000000000000e+00	-5.000000000000000000e-01	6.238198280334472656e-01
1.500000000000000000e+00	-2.500000000000000000e-01	6.155048012733459473e-01
1.500000000000000000e+00	0.000000000000000000e+00	6.005195379257202148e-01
1.500000000000000000e+00	2.500000000000000000e-01	5.599744915962219238e-01
1.500000000000000000e+00	5.000000000000000000e-01	5.222738385200500488e-01
1.500000000000000000e+00	7.500000000000000000e-01	5.071513652801513672e-01
1.500000000000000000e+00	1.000000000000000000e+00	5.012617707252502441e-01
1.500000000000000000e+00	1.250000000000000000e+00	5.003138184547424316e-01
1.500000000000000000e+00	1.500000000000000000e+00	5.000000000000000000e-01
1.500000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
1.500000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
1.750000000000000000e+00	-6.000000000000000000e+00	5.563143491744995117e-01
1.750000000000000000e+00	-5.750000000000000000e+00	5.570217370986938477e-01
1.750000000000000000e+00	-5.500000000000000000e+00	5.578846931457519531e-01
1.750000000000000000e+00	-5.250000000000000000e+00	5.589283108711242676e-01
1.750000000000000000e+00	-5.000000000000000000e+00	5.601207613945007324e-01
1.750000000000000000e+00	-4.750000000000000000e+00	5.614286065101623535e-01
1.750000000000000000e+00	-4.500000000000000000e+00	5.630078911781311035e-01
1.750000000000000000e+00	-4.250000000000000000e+00	5.643314123153686523e-01
1.750000000000000000e+00	-4.000000000000000000e+00	5.662904977798461914e-01
1.750000000000000000e+00	-3.750000000000000000e+00	5.686166882514953613e-01
1.750000000000000000e+00	-3.500000000000000000e+00	5.710865259170532227e-01
1.750000000000000000e+00	-3.250000000000000000e+00	5.719591379165649414e-01
1.750000000000000000e+00	-3.000000000000000000e+00	5.721945762634277344e-01
1.750000000000000000e+00	-2.750000000000000000e+00	5.729570984840393066e-01
1.750000000000000000e+00	-2.500000000000000000e+00	5.733304023742675781e-01
1.750000000000000000e+00	-2.250000000000000000e+00	5.761047601699829102e-01
1.750000000000000000e+00	-2.000000000000000000e+00	5.793754458427429199e-01
1.750000000000000000e+00	-1.750000000000000000e+00	5.820878148078918457e-01
1.750000000000000000e+00	-1.500000000000000000e+00	5.885212421417236328e-01
1.750000000000000000e+00	-1.250000000000000000e+00	5.972282290458679199e-01
1.750000000000000000e+00	-1.000000000000000000e+00	6.039455533027648926e-01
1.750000000000000000e+00	-7.500000000000000000e-01	6.114017963409423828e-01
1.750000000000000000e+00	-5.000000000000000000e-01	6.111557483673095703e-01
1.750000000000000000e+00	-2.500000000000000000e-01	6.052981019020080566e-01
1.750000000000000000e+00	0.000000000000000000e+00	5.912140011787414551e-01
1.750000000000000000e+00	2.500000000000000000e-01	5.732096433639526367e-01
1.750000000000000000e+00	5.000000000000000000e-01	5.336687564849853516e-01
1.750000000000000000e+00	7.500000000000000000e-01	5.099135637283325195e-01
1.750000000000000000e+00	1.000000000000000000e+00	5.024263858795166016e-01
1.750000000000000000e+00	1.250000000000000000e+00	5.002862811088562012e-01
1.750000000000000000e+00	1.500000000000000000e+00	4.999972283840179443e-01
1.750000000000000000e+00	1.750000000000000000e+00	5.000000000000000000e-01
1.750000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01
2.000000000000000000e+00	-6.000000000000000000e+00	5.445212721824645996e-01
2.000000000000000000e+00	-5.750000000000000000e+00	5.453310012817382812e-01
2.000000000000000000e+00	-5.500000000000000000e+00	5.463695526123046875e-01
2.000000000000000000e+00	-5.250000000000000000e+00	5.476477742195129395e-01
2.000000000000000000e+00	-5.000000000000000000e+00	5.492176413536071777e-01
2.000000000000000000e+00	-4.750000000000000000e+00	5.511537790298461914e-01
2.000000000000000000e+00	-4.500000000000000000e+00	5.534077286720275879e-01
2.000000000000000000e+00	-4.250000000000000000e+00	5.558485984802246094e-01
2.000000000000000000e+00	-4.000000000000000000e+00	5.583950281143188477e-01
2.000000000000000000e+00	-3.750000000000000000e+00	5.611830353736877441e-01
2.000000000000000000e+00	-3.500000000000000000e+00	5.646007657051086426e-01
2.000000000000000000e+00	-3.250000000000000000e+00	5.679489374160766602e-01
2.000000000000000000e+00	-3.000000000000000000e+00	5.698677301406860352e-01
2.000000000000000000e+00	-2.750000000000000000e+00	5.705134868621826172e-01
2.000000000000000000e+00	-2.500000000000000000e+00	5.732026100158691406e-01
2.000000000000000000e+00	-2.250000000000000000e+00	5.747670531272888184e-01
2.000000000000000000e+00	-2.000000000000000000e+00	5.768082141876220703e-01
2.000000000000000000e+00	-1.750000000000000000e+00	5.794376134872436523e-01
2.000000000000000000e+00	-1.500000000000000000e+00	5.816524624824523926e-01
2.000000000000000000e+00	-1.250000000000000000e+00	5.852081179618835449e-01
2.000000000000000000e+00	-1.000000000000000000e+00	5.913007259368896484e-01
2.000000000000000000e+00	-7.500000000000000000e-01	5.940849781036376953e-01
2.000000000000000000e+00	-5.000000000000000000e-01	5.961418151855468750e-01
2.000000000000000000e+00	-2.500000000000000000e-01	5.918309688568115234e-01
2.000000000000000000e+00	0.000000000000000000e+00	5.822092294692993164e-01
2.000000000000000000e+00	2.500000000000000000e-01	5.686686038970947266e-01
2.000000000000000000e+00	5.000000000000000000e-01	5.478554368019104004e-01
2.000000000000000000e+00	7.500000000000000000e-01	5.175587534904479980e-01
2.000000000000000000e+00	1.000000000000000000e+00	5.044839382171630859e-01
2.000000000000000000e+00	1.250000000000000000e+00	5.005617141723632812e-01
2.000000000000000000e+00	1.500000000000000000e+00	5.001938343048095703e-01
2.000000000000000000e+00	1.750000000000000000e+00	4.999983310699462891e-01
2.000000000000000000e+00	2.000000000000000000e+00	5.000000000000000000e-01


==> data/rw/BSCAUnrolled_abilene15_cb2_raw_mxmul0.5_ly7_r30_paramnw_aucfs_roc_combined.txt <==
# pfa	pd_m	pd_std	pd_m-s	pd_m+s	pfa0	pd0	pfa1	pd1	pfa2	pd2	pfa3	pd3	pfa4	pd4	pfa5	pd5	pfa6	pd6	pfa7	pd7	pfa8	pd8	pfa9	pd9	pfa10	pd10	pfa11	pd11
0.000000000000000000e+00	4.315558112816957645e-04	5.455711519388869135e+01	-5.455668363807740917e+01	5.455754674969997353e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000048e-04	2.750770701197159836e-03	3.402093696777005505e+01	-3.401818619706885727e+01	3.402368773847125283e+01	6.800963092246092856e-06	1.246882835403084755e-03	1.359526868327520788e-05	0.000000000000000000e+00	6.797542027925373986e-06	0.000000000000000000e+00	0.000000000000000000e+00	7.331378292292356491e-03	2.038888487732037902e-05	0.000000000000000000e+00	2.719423537200782448e-05	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	2.719053736655041575e-05	0.000000000000000000e+00	6.799298262194497511e-06	0.000000000000000000e+00	1.359175803372636437e-05	0.000000000000000000e+00	1.359822636004537344e-05	0.000000000000000000e+00	6.798050435463665053e-06	0.000000000000000000e+00
4.000000000000000192e-04	7.841198374696095943e-03	1.372748739282624442e+01	-1.371964619445154909e+01	1.373532859120093974e+01	6.800963092246092856e-06	2.493765670806169510e-03	1.359526868327520788e-05	0.000000000000000000e+00	1.359508405585074797e-05	0.000000000000000000e+00	6.795416993554681540e-06	8.797653950750827789e-03	2.038888487732037902e-05	0.000000000000000000e+00	2.719423537200782448e-05	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	2.719053736655041575e-05	0.000000000000000000e+00	6.799298262194497511e-06	0.000000000000000000e+00	1.359175803372636437e-05	0.000000000000000000e+00	2.039733954006806016e-05	0.000000000000000000e+00	6.798050435463665053e-06	0.000000000000000000e+00
8.999999999999999754e-04	1.773630412123066921e-02	1.221343748631843340e+01	-1.219570118219720278e+01	1.223117379043966402e+01	3.400481364224106073e-05	4.987531341612339020e-03	1.359526868327520788e-05	0.000000000000000000e+00	2.039262653852347285e-05	0.000000000000000000e+00	2.718166797421872616e-05	1.173020526766777039e-02	4.077776975464075804e-05	0.000000000000000000e+00	4.758991053677164018e-05	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	3.398817352717742324e-05	0.000000000000000000e+00	6.799298262194497511e-06	0.000000000000000000e+00	2.038763705058954656e-05	1.445086672902107239e-03	2.039733954006806016e-05	0.000000000000000000e+00	3.399025081307627261e-05	0.000000000000000000e+00
1.600000000000000077e-03	3.423371730389268563e-02	8.888148248886146519e+00	-8.853914531582253389e+00	8.922381966190039648e+00	5.440770473796874285e-05	8.728179149329662323e-03	3.398817352717742324e-05	0.000000000000000000e+00	2.039262653852347285e-05	0.000000000000000000e+00	5.436333594843745232e-05	1.466275658458471298e-02	4.757406350108794868e-05	1.426533563062548637e-03	5.438847074401564896e-05	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	9.516688442090526223e-05	0.000000000000000000e+00	6.799298262194497511e-06	1.305483048781752586e-03	3.397939508431591094e-05	1.445086672902107239e-03	2.719645272009074688e-05	0.000000000000000000e+00	6.118245073594152927e-05	0.000000000000000000e+00
2.500000000000000486e-03	5.331238850470348956e-02	7.012592289198511963e+00	-6.959279900693808862e+00	7.065904677703215064e+00	7.481059583369642496e-05	8.728179149329662323e-03	4.758344221045263112e-05	1.369863050058484077e-03	2.039262653852347285e-05	0.000000000000000000e+00	1.359083398710936308e-04	1.612903177738189697e-02	8.155553950928151608e-05	1.426533563062548637e-03	6.798558752052485943e-05	1.333333319053053856e-03	6.797033620387082919e-06	0.000000000000000000e+00	1.019645133055746555e-04	0.000000000000000000e+00	6.799298262194497511e-06	1.305483048781752586e-03	4.077527410117909312e-05	1.445086672902107239e-03	3.399556590011343360e-05	0.000000000000000000e+00	8.157660340657457709e-05	0.000000000000000000e+00
3.599999999999999901e-03	7.380551085493837482e-02	6.214322972551856950e+00	-6.140517461696918922e+00	6.288128483406794977e+00	1.020144482026807964e-04	1.246882788836956024e-02	4.758344221045263112e-05	1.369863050058484077e-03	4.078525307704694569e-05	0.000000000000000000e+00	2.378396020503714681e-04	2.346041053533554077e-02	1.087407144950702786e-04	1.426533563062548637e-03	8.158270793501287699e-05	2.666666638106107712e-03	6.797033620387082919e-06	0.000000000000000000e+00	1.291550579480826855e-04	0.000000000000000000e+00	6.799298262194497511e-06	3.916448913514614105e-03	8.155054820235818624e-05	1.445086672902107239e-03	6.799113180022686720e-05	0.000000000000000000e+00	1.087688069674186409e-04	0.000000000000000000e+00
4.900000000000000709e-03	9.614269328527341729e-02	4.806295377366319954e+00	-4.710152684081046814e+00	4.902438070651593094e+00	1.904269593069329858e-04	1.995012536644935608e-02	6.797634705435484648e-05	1.369863050058484077e-03	4.758279465022496879e-05	0.000000000000000000e+00	3.805433516390621662e-04	2.346041053533554077e-02	2.310740237589925528e-04	2.853067126125097275e-03	1.359711750410497189e-04	2.666666638106107712e-03	6.797033620387082919e-06	0.000000000000000000e+00	2.107266627717763186e-04	0.000000000000000000e+00	1.359859652438899502e-05	6.527415011078119278e-03	1.019381816149689257e-04	1.445086672902107239e-03	1.087858108803629875e-04	1.312335953116416931e-03	1.291629596380516887e-04	0.000000000000000000e+00
6.400000000000000307e-03	1.158316679096880464e-01	2.965262070452133969e+00	-2.849430402542445950e+00	3.081093738361821988e+00	3.196452744305133820e-04	2.369077317416667938e-02	1.087621494662016630e-04	1.369863050058484077e-03	5.438033622340299189e-05	0.000000000000000000e+00	5.640196031890809536e-04	2.639296278357505798e-02	3.669999132398515940e-04	5.706134252250194550e-03	2.039567625615745783e-04	2.666666638106107712e-03	1.359406724077416584e-05	5.578800570219755173e-03	3.058935399167239666e-04	2.739726100116968155e-03	4.759508738061413169e-05	9.138381108641624451e-03	1.427134557161480188e-04	2.890173345804214478e-03	1.699778367765247822e-04	2.624671906232833862e-03	1.767493085935711861e-04	0.000000000000000000e+00
8.099999999999999561e-03	1.332762972196231965e-01	2.404325891496050360e+00	-2.271049594276427275e+00	2.537602188715673446e+00	4.692664369940757751e-04	2.992518618702888489e-02	2.107266627717763186e-04	2.739726100116968155e-03	8.157050615409389138e-05	0.000000000000000000e+00	7.339050644077360630e-04	3.079178929328918457e-02	5.640924791805446148e-04	1.426533516496419907e-02	3.127336967736482620e-04	8.000000379979610443e-03	2.039110222540330142e-05	8.368200622498989105e-03	5.574060487560927868e-04	2.739726100116968155e-03	8.839087968226522207e-05	1.044386439025402069e-02	1.834887370932847261e-04	2.890173345804214478e-03	2.379689685767516494e-04	3.937007859349250793e-03	2.515278756618499756e-04	2.706359839066863060e-03
1.000000000000000194e-02	1.516928893741959772e-01	2.972368505626851842e+00	-2.820675616252656059e+00	3.124061395001047625e+00	6.460914737544953823e-04	3.366583585739135742e-02	3.058935399167239666e-04	4.109588917344808578e-03	1.427483803126960993e-04	0.000000000000000000e+00	9.445630130358040333e-04	3.519061580300331116e-02	8.495368529111146927e-04	2.139800228178501129e-02	3.739207168109714985e-04	9.333333000540733337e-03	2.039110222540330142e-05	8.368200622498989105e-03	7.409421377815306187e-04	4.109588917344808578e-03	1.767817593645304441e-04	1.044386439025402069e-02	3.262021928094327450e-04	4.335260018706321716e-03	2.855627681128680706e-04	3.937007859349250793e-03	3.874888643622398376e-04	5.412719678133726120e-03
1.209999999999999964e-02	1.716609203530640726e-01	3.079531402850094857e+00	-2.907870482497030729e+00	3.251192323203158985e+00	9.045280748978257179e-04	3.865336626768112183e-02	5.234178388491272926e-04	6.849315017461776733e-03	1.767360954545438290e-04	1.373626408167183399e-03	1.202788786031305790e-03	4.398826882243156433e-02	1.325277495197951794e-03	3.423680365085601807e-02	4.962947568856179714e-04	1.066666655242443085e-02	2.718813448154833168e-05	8.368200622498989105e-03	1.182788400910794735e-03	6.849315017461776733e-03	3.671621088869869709e-04	1.044386439025402069e-02	4.077527264598757029e-04	7.225433364510536194e-03	3.739512467291206121e-04	6.561679765582084656e-03	4.418732714839279652e-04	8.119080215692520142e-03
1.439999999999999961e-02	1.920211553368619262e-01	2.380202470892216926e+00	-2.188181315555354889e+00	2.572223626229078963e+00	1.373794511891901493e-03	5.112219601869583130e-02	7.613350753672420979e-04	9.589040651917457581e-03	2.175213448936119676e-04	1.373626408167183399e-03	1.576536800712347031e-03	5.278592556715011597e-02	1.855388400144875050e-03	4.422253742814064026e-02	7.478414336219429970e-04	1.999999955296516418e-02	6.117330485722050071e-05	9.762900881469249725e-03	1.597444061189889908e-03	8.219177834689617157e-03	4.963487735949456692e-04	1.958224549889564514e-02	5.232826806604862213e-04	1.156069338321685791e-02	6.323175621218979359e-04	1.312335953116416931e-02	6.118245073594152927e-04	1.623816043138504028e-02
1.690000000000000183e-02	2.107272168096411269e-01	1.811684683954718933e+00	-1.600957467145077917e+00	2.022411900764359949e+00	1.890667714178562164e-03	6.733167171478271484e-02	1.155597856268286705e-03	1.643835566937923431e-02	3.058893780689686537e-04	2.747252816334366798e-03	2.208510646596550941e-03	6.598240137100219727e-02	2.636962337419390678e-03	5.563480779528617859e-02	1.074172323569655418e-03	2.533333376049995422e-02	8.156440890161320567e-05	9.762900881469249725e-03	2.012099837884306908e-03	1.095890440046787262e-02	6.935284473001956940e-04	2.610966004431247711e-02	8.426890126429498196e-04	1.589595340192317963e-02	9.722732356749475002e-04	1.968503929674625397e-02	7.953718886710703373e-04	2.029769867658615112e-02
1.960000000000000284e-02	2.273752837717665232e-01	1.557534660378616209e+00	-1.330159376606849797e+00	1.784909944150382621e+00	2.597967861220240593e-03	7.730673253536224365e-02	1.488681882619857788e-03	2.876712381839752197e-02	4.282451409380882978e-04	2.747252816334366798e-03	3.037551417946815491e-03	8.944281190633773804e-02	3.527276916429400444e-03	7.703281193971633911e-02	1.570467022247612476e-03	3.466666489839553833e-02	1.087525379261933267e-04	9.762900881469249725e-03	2.467541256919503212e-03	1.917808130383491516e-02	1.053891261108219624e-03	3.524804115295410156e-02	1.148503506556153297e-03	2.745664678514003754e-02	1.332626212388277054e-03	3.018372692167758942e-02	9.993134299293160439e-04	2.706359885632991791e-02
2.249999999999999917e-02	2.434265973863209975e-01	1.317516314233108776e+00	-1.074089716846787779e+00	1.560942911619429774e+00	3.679320914670825005e-03	1.059850379824638367e-01	2.066480927169322968e-03	4.520547762513160706e-02	5.506008747033774853e-04	6.868131924420595169e-03	4.063659347593784332e-03	1.070381253957748413e-01	4.859350621700286865e-03	9.557774662971496582e-02	2.209531608968973160e-03	3.999999910593032837e-02	1.359406742267310619e-04	1.115760114043951035e-02	3.337638452649116516e-03	3.972602635622024536e-02	1.421053311787545681e-03	5.091383680701255798e-02	1.631010905839502811e-03	4.190751537680625916e-02	1.788166817277669907e-03	3.937007859349250793e-02	1.176062738522887230e-03	4.059539735317230225e-02
2.560000000000000123e-02	2.607703904608060230e-01	1.540040609783127623e+00	-1.279270219322321545e+00	1.800811000243933702e+00	4.753873217850923538e-03	1.346633434295654297e-01	2.739446703344583511e-03	5.753424763679504395e-02	6.525640492327511311e-04	1.510989014059305191e-02	5.422743037343025208e-03	1.231671571731567383e-01	6.803091149777173996e-03	1.027104109525680542e-01	3.038955852389335632e-03	6.400000303983688354e-02	1.903169468278065324e-04	1.255230139940977097e-02	4.479641094803810120e-03	5.205479636788368225e-02	1.931000733748078346e-03	6.919059902429580688e-02	2.147497842088341713e-03	5.491329357028007507e-02	2.570064971223473549e-03	4.724409431219100952e-02	1.563551602885127068e-03	5.412719771265983582e-02
2.890000000000000555e-02	2.782778456611911255e-01	1.292400496212831484e+00	-1.014122650551640303e+00	1.570678341874022665e+00	6.522123701870441437e-03	1.670822948217391968e-01	3.589150961488485336e-03	6.438355892896652222e-02	9.040730656124651432e-04	2.472527511417865753e-02	7.067233789712190628e-03	1.348973661661148071e-01	9.093442000448703766e-03	1.269614845514297485e-01	4.072336480021476746e-03	8.399999886751174927e-02	3.058665315620601177e-04	1.534170191735029221e-02	5.798382218927145004e-03	7.808218896389007568e-02	2.753715729340910912e-03	9.007833153009414673e-02	2.861065091565251350e-03	6.069364026188850403e-02	3.651123959571123123e-03	5.905511975288391113e-02	2.039415063336491585e-03	7.171853631734848022e-02
3.239999999999999825e-02	2.940874265755764605e-01	8.951260885590832661e-01	-6.010386619835068611e-01	1.189213515134659671e+00	8.480801247060298920e-03	1.870324164628982544e-01	4.751546308398246765e-03	7.945205271244049072e-02	1.237152609974145889e-03	3.296703472733497620e-02	8.868019096553325653e-03	1.554252207279205322e-01	1.174399722367525101e-02	1.426533460617065430e-01	5.364062730222940445e-03	1.133333370089530945e-01	4.621983098331838846e-04	2.370990253984928131e-02	7.416218984872102737e-03	9.726027399301528931e-02	3.766811219975352287e-03	1.148825064301490784e-01	3.982385154813528061e-03	7.080924510955810547e-02	5.038143135607242584e-03	8.530183881521224976e-02	2.542470814660191536e-03	8.389715850353240967e-02
3.610000000000000014e-02	3.106094547382507454e-01	9.085150197786329151e-01	-5.979055650403821698e-01	1.219124474516883661e+00	1.141201611608266830e-02	2.244389057159423828e-01	6.315002217888832092e-03	9.178081899881362915e-02	1.794551033526659012e-03	5.082417652010917664e-02	1.126000657677650452e-02	1.656891554594039917e-01	1.479553338140249252e-02	1.740370839834213257e-01	7.158882450312376022e-03	1.306666731834411621e-01	6.185300881043076515e-04	2.789400331676006317e-02	9.278770536184310913e-03	1.109589040279388428e-01	5.153868347406387329e-03	1.344647556543350220e-01	5.246418528258800507e-03	8.381503075361251831e-02	6.826309952884912491e-03	1.089238822460174561e-01	3.208679845556616783e-03	1.082543954253196716e-01
4.000000000000000777e-02	3.277655844421246689e-01	7.687755061667653766e-01	-4.410099217246407077e-01	1.096541090608889935e+00	1.471048314124345779e-02	2.518703341484069824e-01	8.109577931463718414e-03	1.054794490337371826e-01	2.392734866589307785e-03	7.280220091342926025e-02	1.412767264991998672e-02	1.920821070671081543e-01	1.905681006610393524e-02	1.997146904468536377e-01	9.212046861648559570e-03	1.546666622161865234e-01	9.311936446465551853e-04	4.741980507969856262e-02	1.148120500147342682e-02	1.328767091035842896e-01	6.942083593457937241e-03	1.579634398221969604e-01	7.081306073814630508e-03	1.011560708284378052e-01	9.090414270758628845e-03	1.364829391241073608e-01	4.058436024934053421e-03	1.353179961442947388e-01
4.409999999999999337e-02	3.438239911478073729e-01	6.508598304755759401e-01	-3.070358393277685671e-01	9.946838216233833130e-01	1.868904568254947662e-02	2.768079936504364014e-01	1.029841601848602295e-02	1.342465728521347046e-01	3.344390774145722389e-03	8.928571641445159912e-02	1.745063066482543945e-02	2.214076220989227295e-01	2.417442016303539276e-02	2.339514940977096558e-01	1.231898833066225052e-02	1.826666593551635742e-01	1.339015667326748371e-03	5.578800663352012634e-02	1.396234147250652313e-02	1.643835604190826416e-01	9.267443791031837463e-03	1.919060051441192627e-01	9.391904808580875397e-03	1.184971109032630920e-01	1.197323855012655258e-02	1.732283532619476318e-01	5.193710327148437500e-03	1.556157022714614868e-01
4.839999999999999858e-02	3.600761427400974712e-01	6.774299787413011753e-01	-3.173538360012037041e-01	1.037506121481398758e+00	2.374216169118881226e-02	3.079800605773925781e-01	1.314662490040063858e-02	1.630136966705322266e-01	4.479580093175172806e-03	1.071428582072257996e-01	2.133081480860710144e-02	2.404692023992538452e-01	2.997165918350219727e-02	2.710413634777069092e-01	1.567067764699459076e-02	2.240000069141387939e-01	1.943951705470681190e-03	6.973500549793243408e-02	1.705526560544967651e-02	1.945205479860305786e-01	1.206875406205654144e-02	2.284595370292663574e-01	1.228694897145032883e-02	1.430635899305343628e-01	1.526400912553071976e-02	1.902887076139450073e-01	6.852434948086738586e-03	1.799729317426681519e-01
5.290000000000000258e-02	3.760110935983940750e-01	8.880667383234024381e-01	-5.120556447250084187e-01	1.264077831921796458e+00	3.020987845957279205e-02	3.366583585739135742e-01	1.658622734248638153e-02	1.890410929918289185e-01	6.144978106021881104e-03	1.277472525835037231e-01	2.599246986210346222e-02	2.668621838092803955e-01	3.696504607796669006e-02	3.067046999931335449e-01	1.997416466474533081e-02	2.506666779518127441e-01	2.712016459554433823e-03	8.786610513925552368e-02	2.077357098460197449e-02	2.109588980674743652e-01	1.531881932169198990e-02	2.467362880706787109e-01	1.578682661056518555e-02	1.632947921752929688e-01	1.947266049683094025e-02	2.152231037616729736e-01	8.653918281197547913e-03	1.989174634218215942e-01
5.759999999999999842e-02	3.919890955225302509e-01	8.848267960091216189e-01	-4.928377004865913680e-01	1.276815891531651870e+00	3.779295086860656738e-02	3.703241944313049316e-01	2.096390537917613983e-02	2.178082168102264404e-01	8.143455721437931061e-03	1.456044018268585205e-01	3.196564316749572754e-02	3.123167157173156738e-01	4.588178545236587524e-02	3.466476500034332275e-01	2.495750971138477325e-02	2.800000011920928955e-01	3.677195170894265175e-03	1.032078117132186890e-01	2.540276013314723969e-02	2.328767180442810059e-01	1.941199600696563721e-02	2.832898199558258057e-01	2.027890272438526154e-02	1.748554855585098267e-01	2.453120052814483643e-02	2.532808482646942139e-01	1.144111901521682739e-02	2.232746928930282593e-01
6.250000000000000000e-02	4.079786038395580294e-01	9.291646663153143582e-01	-5.211860624757562732e-01	1.337143270154872443e+00	4.736870899796485901e-02	4.127182066440582275e-01	2.613010630011558533e-02	2.534246444702148438e-01	1.100522093474864960e-02	1.785714328289031982e-01	3.833294659852981567e-02	3.387096822261810303e-01	5.536941438913345337e-02	3.880171179771423340e-01	3.084506094455718994e-02	3.053333461284637451e-01	5.104572512209415436e-03	1.269177198410034180e-01	3.052137792110443115e-02	2.616438269615173340e-01	2.397432550787925720e-02	3.172323703765869141e-01	2.509718015789985657e-02	1.979768723249435425e-01	3.070479631423950195e-02	2.782152295112609863e-01	1.448664534837007523e-02	2.435723990201950073e-01
6.760000000000000731e-02	4.233700738679665454e-01	1.069167598043226697e+00	-6.457975241752601514e-01	1.492537671911193353e+00	5.801901593804359436e-02	4.476309120655059814e-01	3.250628709793090820e-02	2.821917831897735596e-01	1.411849446594715118e-02	2.060439586639404297e-01	4.574674740433692932e-02	3.651026487350463867e-01	6.654252111911773682e-02	4.336661994457244873e-01	3.782038390636444092e-02	3.306666612625122070e-01	6.790236569941043854e-03	1.534170210361480713e-01	3.725783526897430420e-02	2.849315106868743896e-01	2.972653135657310486e-02	3.485639691352844238e-01	3.113871812820434570e-02	2.297687828540802002e-01	3.769428282976150513e-02	3.097112774848937988e-01	1.822557300329208374e-02	2.679296433925628662e-01
7.290000000000000646e-02	4.374904879023918669e-01	7.665485900739427150e-01	-3.290581021715508481e-01	1.204039077976334582e+00	7.015873491764068604e-02	4.675810337066650391e-01	4.026238992810249329e-02	3.136986196041107178e-01	1.872043125331401825e-02	2.376373559236526489e-01	5.455360934138298035e-02	3.958944380283355713e-01	7.996520400047302246e-02	4.679029881954193115e-01	4.546875879168510437e-02	3.600000143051147461e-01	9.046851657330989838e-03	1.729428172111511230e-01	4.514988884329795837e-02	3.178082108497619629e-01	3.572351485490798950e-02	3.851175010204315186e-01	3.802294284105300903e-02	2.615607082843780518e-01	4.576483368873596191e-02	3.425196707248687744e-01	2.336489968001842499e-02	2.868741452693939209e-01
7.840000000000001135e-02	4.505699870451879696e-01	6.593858122078044559e-01	-2.088158251626164863e-01	1.109955799252992481e+00	8.408030867576599121e-02	4.937655925750732422e-01	4.874583706259727478e-02	3.424657583236694336e-01	2.439637854695320129e-02	2.760989069938659668e-01	6.435260176658630371e-02	4.193548262119293213e-01	9.484908729791641235e-02	5.092724561691284180e-01	5.449724569916725159e-02	3.959999978542327881e-01	1.183363609015941620e-02	2.008368223905563354e-01	5.357215553522109985e-02	3.479452133178710938e-01	4.319594055414199829e-02	4.086161851882934570e-01	4.598091542720794678e-02	2.976878583431243896e-01	5.539917573332786560e-02	3.871391117572784424e-01	2.915683761239051819e-02	3.031123280525207520e-01
8.409999999999999420e-02	4.643756696352092650e-01	6.573082202642150929e-01	-1.929325506290058279e-01	1.121683889899424358e+00	9.897441416978836060e-02	5.349127054214477539e-01	5.901706218719482422e-02	3.726027309894561768e-01	3.134346753358840942e-02	3.049450516700744629e-01	7.536797225475311279e-02	4.442815184593200684e-01	1.115679740905761719e-01	5.477888584136962891e-01	6.439594924449920654e-02	4.359999895095825195e-01	1.531371753662824631e-02	2.189679145812988281e-01	6.321799755096435547e-02	3.821917772293090820e-01	5.124631151556968689e-02	4.399477839469909668e-01	5.503302812576293945e-02	3.222543299198150635e-01	6.599899381399154663e-02	4.317585229873657227e-01	3.666188567876815796e-02	3.382949829101562500e-01
8.999999999999999667e-02	4.783780958787429149e-01	4.942916529696509409e-01	-1.591355709090802595e-02	9.726697488483938558e-01	1.159360185265541077e-01	5.648379325866699219e-01	6.979811191558837891e-02	3.958904147148132324e-01	4.028903320431709290e-02	3.365384638309478760e-01	8.671631664037704468e-02	4.662756621837615967e-01	1.298500001430511475e-01	5.777460932731628418e-01	7.596709579229354858e-02	4.786666631698608398e-01	1.977936737239360809e-02	2.496513277292251587e-01	7.380191981792449951e-02	4.219177961349487305e-01	6.007859855890274048e-02	4.647519588470458984e-01	6.575692445039749146e-02	3.511560559272766113e-01	7.675518840551376343e-02	4.671916067600250244e-01	4.488752782344818115e-02	3.694181442260742188e-01
9.610000000000000486e-02	4.927816765966120949e-01	5.295025857935440339e-01	-3.672090919693193900e-02	1.022284262390156240e+00	1.345502585172653198e-01	5.922693014144897461e-01	8.153762668371200562e-02	4.219177961349487305e-01	5.022703856229782104e-02	3.750000000000000000e-01	9.934220463037490845e-02	5.014662742614746094e-01	1.497971266508102417e-01	6.019971370697021484e-01	8.812971413135528564e-02	5.199999809265136719e-01	2.506066299974918365e-02	2.733612358570098877e-01	8.583372831344604492e-02	4.589041173458099365e-01	7.000557333230972290e-02	5.000000000000000000e-01	7.786038517951965332e-02	3.757225573062896729e-01	8.875562995672225952e-02	4.908136427402496338e-01	5.475149676203727722e-02	4.073071777820587158e-01
1.024000000000000049e-01	5.064388912635375828e-01	5.476696445122740675e-01	-4.123075324873648473e-02	1.054108535775811539e+00	1.543750613927841187e-01	6.109725832939147949e-01	9.545917809009552002e-02	4.534246623516082764e-01	6.211593747138977051e-02	4.148351550102233887e-01	1.134426966309547424e-01	5.351906418800354004e-01	1.711035072803497314e-01	6.305277943611145020e-01	1.009178087115287781e-01	5.466666817665100098e-01	3.116440027952194214e-02	3.026499450206756592e-01	9.891917556524276733e-02	4.890410900115966797e-01	8.137400448322296143e-02	5.182767510414123535e-01	9.181912243366241455e-02	4.031791985034942627e-01	1.026258170604705811e-01	5.301837325096130371e-01	6.658010184764862061e-02	4.411366581916809082e-01
1.089000000000000107e-01	5.185974225879510513e-01	4.571782527887762737e-01	6.141916979917477759e-02	9.757756753767272695e-01	1.738870292901992798e-01	6.271820664405822754e-01	1.103120148181915283e-01	4.739725887775421143e-01	7.614606618881225586e-02	4.587911963462829590e-01	1.286644339561462402e-01	5.571847558021545410e-01	1.938167363405227661e-01	6.562054157257080078e-01	1.158270463347434998e-01	5.786666870117187500e-01	3.883145377039909363e-02	3.444909453392028809e-01	1.126775890588760376e-01	5.150684714317321777e-01	9.354474395513534546e-02	5.378590226173400879e-01	1.079049631953239441e-01	4.479768872261047363e-01	1.182841733098030090e-01	5.564304590225219727e-01	7.976832240819931030e-02	4.790257215499877930e-01
1.156000000000000222e-01	5.315186618904534921e-01	4.353311866642372019e-01	9.618747522621629020e-02	9.668498485546906940e-01	1.951536387205123901e-01	6.408977508544921875e-01	1.263068467378616333e-01	5.068492889404296875e-01	9.142014384269714355e-02	4.890109896659851074e-01	1.435463875532150269e-01	5.747800469398498535e-01	2.174066752195358276e-01	6.776034235954284668e-01	1.325446963310241699e-01	6.053333282470703125e-01	4.759962856769561768e-02	3.737796247005462646e-01	1.278974860906600952e-01	5.410959124565124512e-01	1.063002273440361023e-01	5.600522160530090332e-01	1.253092139959335327e-01	4.783236980438232422e-01	1.347040385007858276e-01	5.892388224601745605e-01	9.399664402008056641e-02	5.060893297195434570e-01
1.225000000000000255e-01	5.440900411060390907e-01	4.118698030997983706e-01	1.322202380062407201e-01	9.559598442058374612e-01	2.161686122417449951e-01	6.583541035652160645e-01	1.434368789196014404e-01	5.342465639114379883e-01	1.086383163928985596e-01	5.206043720245361328e-01	1.593321412801742554e-01	6.011730432510375977e-01	2.411733120679855347e-01	7.047075629234313965e-01	1.489564180374145508e-01	6.320000290870666504e-01	5.710867792367935181e-02	4.128312468528747559e-01	1.431445926427841187e-01	5.643835663795471191e-01	1.204223707318305969e-01	5.783289670944213867e-01	1.426930725574493408e-01	5.000000000000000000e-01	1.528372764587402344e-01	6.115485429763793945e-01	1.102711707353591919e-01	5.385656356811523438e-01
1.295999999999999930e-01	5.551321505242102772e-01	3.599978307353585150e-01	1.951343197888517622e-01	9.151299812595687921e-01	2.371427863836288452e-01	6.733167171478271484e-01	1.603154093027114868e-01	5.643835663795471191e-01	1.269508898258209229e-01	5.576922893524169922e-01	1.759741157293319702e-01	6.173020601272583008e-01	2.647904455661773682e-01	7.175463438034057617e-01	1.662043631076812744e-01	6.586666703224182129e-01	6.821502745151519775e-02	4.476987421512603760e-01	1.592481881380081177e-01	5.890411138534545898e-01	1.352108418941497803e-01	5.979112386703491211e-01	1.616603732109069824e-01	5.462427735328674316e-01	1.721739470958709717e-01	6.299212574958801270e-01	1.272730976343154907e-01	5.602164864540100098e-01
1.368999999999999939e-01	5.653382945728053777e-01	3.838139672589876428e-01	1.815243273138177349e-01	9.491522618317930204e-01	2.579605281352996826e-01	6.970074772834777832e-01	1.781048178672790527e-01	5.917808413505554199e-01	1.469696611166000366e-01	5.837911963462829590e-01	1.934111565351486206e-01	6.363636255264282227e-01	2.881492972373962402e-01	7.318117022514343262e-01	1.841729581356048584e-01	6.826666593551635742e-01	8.119057118892669678e-02	4.769874513149261475e-01	1.754197478294372559e-01	6.000000238418579102e-01	1.506316512823104858e-01	6.331592798233032227e-01	1.818781048059463501e-01	5.809248685836791992e-01	1.918913722038269043e-01	6.601049900054931641e-01	1.463280320167541504e-01	5.845737457275390625e-01
1.444000000000000006e-01	5.761134213030074669e-01	4.881206414981636432e-01	8.799277980484382367e-02	1.064234062801171055e+00	2.785470485687255859e-01	7.182044982910156250e-01	1.964584290981292725e-01	6.150684952735900879e-01	1.671583503484725952e-01	6.085164546966552734e-01	2.105152308940887451e-01	6.510263681411743164e-01	3.115285634994506836e-01	7.503566145896911621e-01	2.022367268800735474e-01	7.013333439826965332e-01	9.503612667322158813e-02	5.076708793640136719e-01	1.914417743682861328e-01	6.178082227706909180e-01	1.662428379058837891e-01	6.488250494003295898e-01	2.033055126667022705e-01	6.141618490219116211e-01	2.118059843778610229e-01	6.771653294563293457e-01	1.656548827886581421e-01	6.062246561050415039e-01
1.521000000000000130e-01	5.879442316429883686e-01	4.922649450096089341e-01	9.567928663337943451e-02	1.080209176652597414e+00	2.989703416824340820e-01	7.319201827049255371e-01	2.152674943208694458e-01	6.383561491966247559e-01	1.886997669935226440e-01	6.332417726516723633e-01	2.281969040632247925e-01	6.612903475761413574e-01	3.334058225154876709e-01	7.717546224594116211e-01	2.211095243692398071e-01	7.266666889190673828e-01	1.100031957030296326e-01	5.355648398399353027e-01	2.077968865633010864e-01	6.410958766937255859e-01	1.817180514335632324e-01	6.566579341888427734e-01	2.260377258062362671e-01	6.416184902191162109e-01	2.321829199790954590e-01	6.955380439758300781e-01	1.859130859375000000e-01	6.332882046699523926e-01
1.600000000000000311e-01	5.994752082370501389e-01	4.637874545248543701e-01	1.356877537121957689e-01	1.063262662761904398e+00	3.195160329341888428e-01	7.456359267234802246e-01	2.336618900299072266e-01	6.630136966705322266e-01	2.101052254438400269e-01	6.538461446762084961e-01	2.466872334480285645e-01	6.803519129753112793e-01	3.540937602519989014e-01	7.803138494491577148e-01	2.405058145523071289e-01	7.533333301544189453e-01	1.266491264104843140e-01	5.676429271697998047e-01	2.245462536811828613e-01	6.547945141792297363e-01	1.973632276058197021e-01	6.736292243003845215e-01	2.479408532381057739e-01	6.604046225547790527e-01	2.527842223644256592e-01	7.020997405052185059e-01	2.075512707233428955e-01	6.630581617355346680e-01
1.681000000000000272e-01	6.099909748402576604e-01	4.724772692602446922e-01	1.375137055800129682e-01	1.082468244100502464e+00	3.396604955196380615e-01	7.630922794342041016e-01	2.517232000827789307e-01	6.835616230964660645e-01	2.313883304595947266e-01	6.854395866394042969e-01	2.637233436107635498e-01	6.920821070671081543e-01	3.744010627269744873e-01	7.831668853759765625e-01	2.601128518581390381e-01	7.720000147819519043e-01	1.441379040479660034e-01	5.927475690841674805e-01	2.406362593173980713e-01	6.712328791618347168e-01	2.136407494544982910e-01	6.892950534820556641e-01	2.701429724693298340e-01	6.806358098983764648e-01	2.734263539314270020e-01	7.086614370346069336e-01	2.292166650295257568e-01	6.847090721130371094e-01
1.763999999999999735e-01	6.197557680792187274e-01	4.655688277328924318e-01	1.541869403463262955e-01	1.085324595812111159e+00	3.586691915988922119e-01	7.718204259872436523e-01	2.702943384647369385e-01	6.999999880790710449e-01	2.535075247287750244e-01	6.991758346557617188e-01	2.809089422225952148e-01	7.038123011589050293e-01	3.930093348026275635e-01	7.902995944023132324e-01	2.791692018508911133e-01	7.839999794960021973e-01	1.625578552484512329e-01	6.220362782478332520e-01	2.569233775138854980e-01	6.876712441444396973e-01	2.293743342161178589e-01	7.049608230590820312e-01	2.924470603466033936e-01	7.008670568466186523e-01	2.937080860137939453e-01	7.230970859527587891e-01	2.518609762191772461e-01	6.968876719474792480e-01
1.848999999999999810e-01	6.297616755792859733e-01	4.008353613777457802e-01	2.289263142015401931e-01	1.030597036957031865e+00	3.775214552879333496e-01	7.855361700057983398e-01	2.896132171154022217e-01	7.191780805587768555e-01	2.749061882495880127e-01	7.115384340286254883e-01	2.978906929492950439e-01	7.170087695121765137e-01	4.106389284133911133e-01	7.988587617874145508e-01	2.976613044738769531e-01	7.906666398048400879e-01	1.817730814218521118e-01	6.443514823913574219e-01	2.728298604488372803e-01	6.999999880790710449e-01	2.448699325323104858e-01	7.167102098464965820e-01	3.139492273330688477e-01	7.124277353286743164e-01	3.140374422073364258e-01	7.375327944755554199e-01	2.739410400390625000e-01	7.171853780746459961e-01
1.935999999999999943e-01	6.395677337944567498e-01	3.695375182128448621e-01	2.700302155816118876e-01	1.009105252007301612e+00	3.952039480209350586e-01	8.029925227165222168e-01	3.084834516048431396e-01	7.369862794876098633e-01	2.963796257972717285e-01	7.280219793319702148e-01	3.143763840198516846e-01	7.360703945159912109e-01	4.272558689117431641e-01	8.088445067405700684e-01	3.166564702987670898e-01	7.986666560173034668e-01	2.012737691402435303e-01	6.778242588043212891e-01	2.875127494335174561e-01	7.150685191154479980e-01	2.600867450237274170e-01	7.258485555648803711e-01	3.344455957412719727e-01	7.225433588027954102e-01	3.331293463706970215e-01	7.532808184623718262e-01	2.960686981678009033e-01	7.428957819938659668e-01
2.025000000000000133e-01	6.497422908941068442e-01	3.873128145343563422e-01	2.624294763597505020e-01	1.037055105428463131e+00	4.124444127082824707e-01	8.179551362991333008e-01	3.270885646343231201e-01	7.561643719673156738e-01	3.178190886974334717e-01	7.403846383094787598e-01	3.297000527381896973e-01	7.478005886077880859e-01	4.432747364044189453e-01	8.188302516937255859e-01	3.348086178302764893e-01	8.133333325386047363e-01	2.208832055330276489e-01	6.987447738647460938e-01	3.020257055759429932e-01	7.287670969963073730e-01	2.747528553009033203e-01	7.375978827476501465e-01	3.540449142456054688e-01	7.398843765258789062e-01	3.516773283481597900e-01	7.703412175178527832e-01	3.174349665641784668e-01	7.645466923713684082e-01
2.116000000000000103e-01	6.597232901226042223e-01	3.587897341938028339e-01	3.009335559288013884e-01	1.018513024316407112e+00	4.288007318973541260e-01	8.304239511489868164e-01	3.451906740665435791e-01	7.684931755065917969e-01	3.381573259830474854e-01	7.609890103340148926e-01	3.451732099056243896e-01	7.565982341766357422e-01	4.580022990703582764e-01	8.273894190788269043e-01	3.528451919555664062e-01	8.213333487510681152e-01	2.404178828001022339e-01	7.140864729881286621e-01	3.162259459495544434e-01	7.342465519905090332e-01	2.892829477787017822e-01	7.480417490005493164e-01	3.729850351810455322e-01	7.528901696205139160e-01	3.697357773780822754e-01	7.742782235145568848e-01	3.382505774497985840e-01	7.807848453521728516e-01
2.209000000000000408e-01	6.685287371988035687e-01	3.661446015278315147e-01	3.023841356709720540e-01	1.034673338726635139e+00	4.442048966884613037e-01	8.379052281379699707e-01	3.622255325317382812e-01	7.849314808845520020e-01	3.578905761241912842e-01	7.774725556373596191e-01	3.603066205978393555e-01	7.683284282684326172e-01	4.723220765590667725e-01	8.316690325736999512e-01	3.699775636196136475e-01	8.333333134651184082e-01	2.602380216121673584e-01	7.224546670913696289e-01	3.298416137695312500e-01	7.383561730384826660e-01	3.033370971679687500e-01	7.584856152534484863e-01	3.904980123043060303e-01	7.630057930946350098e-01	3.871143162250518799e-01	7.821522355079650879e-01	3.586379289627075195e-01	7.956698536872863770e-01
2.303999999999999937e-01	6.781268153725226178e-01	3.749451483708912125e-01	3.031816670016314053e-01	1.053071963743413830e+00	4.610780775547027588e-01	8.403990268707275391e-01	3.790904879570007324e-01	7.945205569267272949e-01	3.763051331043243408e-01	7.912088036537170410e-01	3.744274973869323730e-01	7.771260738372802734e-01	4.870088696479797363e-01	8.388017416000366211e-01	3.872798979282379150e-01	8.373333215713500977e-01	2.796843349933624268e-01	7.308228611946105957e-01	3.427231311798095703e-01	7.438356280326843262e-01	3.164461553096771240e-01	7.637075781822204590e-01	4.079362154006958008e-01	7.832369804382324219e-01	4.032690227031707764e-01	7.900262475013732910e-01	3.774821460247039795e-01	8.078484535217285156e-01
2.400999999999999801e-01	6.880479553569478490e-01	3.731753561877982905e-01	3.148725991691495585e-01	1.061223311544746029e+00	4.761014282703399658e-01	8.441396355628967285e-01	3.950105309486389160e-01	8.041095733642578125e-01	3.934825062751770020e-01	7.980769276618957520e-01	3.875969946384429932e-01	7.917888760566711426e-01	5.000237822532653809e-01	8.445078730583190918e-01	4.030933380126953125e-01	8.399999737739562988e-01	2.986276745796203613e-01	7.489539980888366699e-01	3.547685444355010986e-01	7.452054619789123535e-01	3.287460803985595703e-01	7.767624258995056152e-01	4.243074953556060791e-01	7.890173196792602539e-01	4.190633594989776611e-01	7.992125749588012695e-01	3.957757055759429932e-01	8.267929553985595703e-01
2.500000000000000000e-01	6.964911629320971187e-01	3.750425526245376728e-01	3.214486103075594459e-01	1.071533715556634903e+00	4.901590049266815186e-01	8.566084504127502441e-01	4.117259085178375244e-01	8.123287558555603027e-01	4.102996289730072021e-01	8.104395866394042969e-01	4.001753330230712891e-01	7.917888760566711426e-01	5.126309394836425781e-01	8.544935584068298340e-01	4.178326129913330078e-01	8.439999818801879883e-01	3.166806101799011230e-01	7.573221921920776367e-01	3.661953508853912354e-01	7.534246444702148438e-01	3.407672345638275146e-01	7.832897901535034180e-01	4.402506351470947266e-01	7.919074892997741699e-01	4.344701468944549561e-01	8.057742714881896973e-01	4.132738709449768066e-01	8.376184105873107910e-01
2.600999999999999979e-01	7.039574855740944326e-01	3.620247570680330540e-01	3.419327285060613786e-01	1.065982242642127487e+00	5.006052851676940918e-01	8.640897870063781738e-01	4.242947399616241455e-01	8.178082108497619629e-01	4.241122305393218994e-01	8.131868243217468262e-01	4.100150763988494873e-01	7.947214245796203613e-01	5.222408771514892578e-01	8.601996898651123047e-01	4.291114211082458496e-01	8.493333458900451660e-01	3.306417167186737061e-01	7.615062594413757324e-01	3.753109872341156006e-01	7.602739930152893066e-01	3.498919010162353516e-01	7.859007716178894043e-01	4.520075023174285889e-01	8.005780577659606934e-01	4.457362890243530273e-01	8.097112774848937988e-01	4.266728162765502930e-01	8.416779637336730957e-01
2.704000000000000292e-01	7.111745859693094918e-01	2.952414357590167349e-01	4.159331502102927569e-01	1.006416021728326227e+00	5.139623880386352539e-01	8.690773248672485352e-01	4.397253692150115967e-01	8.219178318977355957e-01	4.404263496398925781e-01	8.282967209815979004e-01	4.225390255451202393e-01	7.991202473640441895e-01	5.331625342369079590e-01	8.616262674331665039e-01	4.429872930049896240e-01	8.546666502952575684e-01	3.473488092422485352e-01	7.740585803985595703e-01	3.871660530567169189e-01	7.643835544586181641e-01	3.615186810493469238e-01	7.885117530822753906e-01	4.650080204010009766e-01	8.135837912559509277e-01	4.593957066535949707e-01	8.149606585502624512e-01	4.433552324771881104e-01	8.525033593177795410e-01
2.809000000000000385e-01	7.189298829317385398e-01	2.911795381774330838e-01	4.277503447543054560e-01	1.010109421109171679e+00	5.270134210586547852e-01	8.715710639953613281e-01	4.543470740318298340e-01	8.356164097785949707e-01	4.562374353408813477e-01	8.351648449897766113e-01	4.344174265861511230e-01	8.064516186714172363e-01	5.441929101943969727e-01	8.659058213233947754e-01	4.568971395492553711e-01	8.653333187103271484e-01	3.627984821796417236e-01	7.824267745018005371e-01	3.985317051410675049e-01	7.698630094528198242e-01	3.716156482696533203e-01	7.937336564064025879e-01	4.781648516654968262e-01	8.280346989631652832e-01	4.720080494880676270e-01	8.175852894783020020e-01	4.587732255458831787e-01	8.646820187568664551e-01
2.916000000000000258e-01	7.274677362514506695e-01	2.796436149618538036e-01	4.478241212895968659e-01	1.007111351213304529e+00	5.387858748435974121e-01	8.778054714202880859e-01	4.687104821205139160e-01	8.438355922698974609e-01	4.715115129947662354e-01	8.406593203544616699e-01	4.458813071250915527e-01	8.167155385017395020e-01	5.541154742240905762e-01	8.716120123863220215e-01	4.696512222290039062e-01	8.706666827201843262e-01	3.782821297645568848e-01	7.949790954589843750e-01	4.096526503562927246e-01	7.726027369499206543e-01	3.823857307434082031e-01	8.015666007995605469e-01	4.900780022144317627e-01	8.352600932121276855e-01	4.842192530632019043e-01	8.241469860076904297e-01	4.742251932621002197e-01	8.687415719032287598e-01
3.025000000000000466e-01	7.354854166714208663e-01	2.716211164766543784e-01	4.638643001947664879e-01	1.007106533148075300e+00	5.502114892005920410e-01	8.802992701530456543e-01	4.831282794475555420e-01	8.452054858207702637e-01	4.859222769737243652e-01	8.489010930061340332e-01	4.566384553909301758e-01	8.196480870246887207e-01	5.639021396636962891e-01	8.730385303497314453e-01	4.818410575389862061e-01	8.733333349227905273e-01	3.924539387226104736e-01	7.977684736251831055e-01	4.200394153594970703e-01	7.849314808845520020e-01	3.920951485633850098e-01	8.080939650535583496e-01	5.012708306312561035e-01	8.352600932121276855e-01	4.961245059967041016e-01	8.280839920043945312e-01	4.881815910339355469e-01	8.687415719032287598e-01
3.136000000000000454e-01	7.430838053566162227e-01	3.100683707514705345e-01	4.330154346051456882e-01	1.053152176108086646e+00	5.612222552299499512e-01	8.840398788452148438e-01	4.963428676128387451e-01	8.465753197669982910e-01	4.995853602886199951e-01	8.571428656578063965e-01	4.663219153881072998e-01	8.211143612861633301e-01	5.733014345169067383e-01	8.773181438446044922e-01	4.934801757335662842e-01	8.733333349227905273e-01	4.060072302818298340e-01	8.103207945823669434e-01	4.298484027385711670e-01	7.890411019325256348e-01	4.016413390636444092e-01	8.107049465179443359e-01	5.124840140342712402e-01	8.410404920578002930e-01	5.073838233947753906e-01	8.333333134651184082e-01	5.013018250465393066e-01	8.755074143409729004e-01
3.249000000000000776e-01	7.515205375966642620e-01	2.797800132293610798e-01	4.717405243673031823e-01	1.031300550826025342e+00	5.717841386795043945e-01	8.877805471420288086e-01	5.094622969627380371e-01	8.520547747611999512e-01	5.129697322845458984e-01	8.640109896659851074e-01	4.761140942573547363e-01	8.240469098091125488e-01	5.822045803070068359e-01	8.801711797714233398e-01	5.039431452751159668e-01	8.733333349227905273e-01	4.194517433643341064e-01	8.131101727485656738e-01	4.389844238758087158e-01	7.972602844238281250e-01	4.104124307632446289e-01	8.146213889122009277e-01	5.233030915260314941e-01	8.439306616783142090e-01	5.182555913925170898e-01	8.398950099945068359e-01	5.140413641929626465e-01	8.768606185913085938e-01
3.363999999999999768e-01	7.597044496855692719e-01	2.969588372235192342e-01	4.627456124620500377e-01	1.056663286909088395e+00	5.822236537933349609e-01	8.915212154388427734e-01	5.225341320037841797e-01	8.589041233062744141e-01	5.256335139274597168e-01	8.667582273483276367e-01	4.851723909378051758e-01	8.299120068550109863e-01	5.906047821044921875e-01	8.830242753028869629e-01	5.143313407897949219e-01	8.759999871253967285e-01	4.325700402259826660e-01	8.228730559349060059e-01	4.481000602245330811e-01	8.027397394180297852e-01	4.197138845920562744e-01	8.172323703765869141e-01	5.337075591087341309e-01	8.453757166862487793e-01	5.286446809768676758e-01	8.477690219879150391e-01	5.268692970275878906e-01	8.822733163833618164e-01
3.480999999999999650e-01	7.674802453902663801e-01	3.144089757602679391e-01	4.530712696299984410e-01	1.081889221150534208e+00	5.915069580078125000e-01	8.977556228637695312e-01	5.346543192863464355e-01	8.616438508033752441e-01	5.381546020507812500e-01	8.708791136741638184e-01	4.943394064903259277e-01	8.299120068550109863e-01	5.991137623786926270e-01	8.858773112297058105e-01	5.239105224609375000e-01	8.786666393280029297e-01	4.445599913597106934e-01	8.298465609550476074e-01	4.565359354019165039e-01	8.082191944122314453e-01	4.281722009181976318e-01	8.211488127708435059e-01	5.437246561050415039e-01	8.511560559272766113e-01	5.385645627975463867e-01	8.517060279846191406e-01	5.393301248550415039e-01	8.863328695297241211e-01
3.599999999999999867e-01	7.747776401232129295e-01	3.031665481153515973e-01	4.716110920078613322e-01	1.077944188238564527e+00	6.004774570465087891e-01	8.990024924278259277e-01	5.461151599884033203e-01	8.671233057975769043e-01	5.497716069221496582e-01	8.804945349693298340e-01	5.027793049812316895e-01	8.313782811164855957e-01	6.067596077919006348e-01	8.873038291931152344e-01	5.335645079612731934e-01	8.786666393280029297e-01	4.562577009201049805e-01	8.340306878089904785e-01	4.649513959884643555e-01	8.164383769035339355e-01	4.365149438381195068e-01	8.237597942352294922e-01	5.528379678726196289e-01	8.526011705398559570e-01	5.480085611343383789e-01	8.569554090499877930e-01	5.508324503898620605e-01	8.944519758224487305e-01
3.720999999999999863e-01	7.819021048919159167e-01	2.693720506647037660e-01	5.125300542272122062e-01	1.051274155556619627e+00	6.094411015510559082e-01	9.002493619918823242e-01	5.574876070022583008e-01	8.698630332946777344e-01	5.605865120887756348e-01	8.832417726516723633e-01	5.106620192527770996e-01	8.372433781623840332e-01	6.145957112312316895e-01	8.887304067611694336e-01	5.424433946609497070e-01	8.799999952316284180e-01	4.677310883998870850e-01	8.382147550582885742e-01	4.741010069847106934e-01	8.219178318977355957e-01	4.445109367370605469e-01	8.276762366294860840e-01	5.625492930412292480e-01	8.569363951683044434e-01	5.570377707481384277e-01	8.622047305107116699e-01	5.614169836044311523e-01	8.985115289688110352e-01
3.844000000000000195e-01	7.894835276062419638e-01	2.830774654594678807e-01	5.064060621467740830e-01	1.072560993065709845e+00	6.175138354301452637e-01	9.052368998527526855e-01	5.687852501869201660e-01	8.753424882888793945e-01	5.708032250404357910e-01	8.832417726516723633e-01	5.181369781494140625e-01	8.445748090744018555e-01	6.217386126518249512e-01	8.901569247245788574e-01	5.505132675170898438e-01	8.813333511352539062e-01	4.790277481079101562e-01	8.396095037460327148e-01	4.831690490245819092e-01	8.219178318977355957e-01	4.525680840015411377e-01	8.302872180938720703e-01	5.713635087013244629e-01	8.612716794013977051e-01	5.658222436904907227e-01	8.674540519714355469e-01	5.722326636314392090e-01	8.998646736145019531e-01
3.969000000000000306e-01	7.966223707125579256e-01	3.059570680829699629e-01	4.906653026295879627e-01	1.102579438795527889e+00	6.256206035614013672e-01	9.064837694168090820e-01	5.791856646537780762e-01	8.794520497322082520e-01	5.806528329849243164e-01	8.873626589775085449e-01	5.257206559181213379e-01	8.460410833358764648e-01	6.282494664192199707e-01	8.901569247245788574e-01	5.582840442657470703e-01	8.813333511352539062e-01	4.897466599941253662e-01	8.465830087661743164e-01	4.913534224033355713e-01	8.273972868919372559e-01	4.600065350532531738e-01	8.342036604881286621e-01	5.799059271812438965e-01	8.627167344093322754e-01	5.742123126983642578e-01	8.700787425041198730e-01	5.823345780372619629e-01	9.025710225105285645e-01
4.096000000000000196e-01	8.035144658517051619e-01	2.754034011013332117e-01	5.281110647503719502e-01	1.078917866953038374e+00	6.325915455818176270e-01	9.089775681495666504e-01	5.896335840225219727e-01	8.863013982772827148e-01	5.901966094970703125e-01	8.914835453033447266e-01	5.326791405677795410e-01	8.475073575973510742e-01	6.343321800231933594e-01	8.944365382194519043e-01	5.654836893081665039e-01	8.853333592414855957e-01	4.995343983173370361e-01	8.521617650985717773e-01	4.992862343788146973e-01	8.315068483352661133e-01	4.672613739967346191e-01	8.368146419525146484e-01	5.885435342788696289e-01	8.684971332550048828e-01	5.820788741111755371e-01	8.740157485008239746e-01	5.923141241073608398e-01	9.066305756568908691e-01
4.225000000000000422e-01	8.102485124964053931e-01	2.691249381786634531e-01	5.411235743177419399e-01	1.079373450675068735e+00	6.393925547599792480e-01	9.102244377136230469e-01	5.993745923042297363e-01	8.904109597206115723e-01	5.990470051765441895e-01	8.969780206680297852e-01	5.391891598701477051e-01	8.489736318588256836e-01	6.403264999389648438e-01	8.958630561828613281e-01	5.721598863601684570e-01	8.893333077430725098e-01	5.096008181571960449e-01	8.535565137863159180e-01	5.073822140693664551e-01	8.342465758323669434e-01	4.749513864517211914e-01	8.368146419525146484e-01	5.970383286476135254e-01	8.713873028755187988e-01	5.898366570472717285e-01	8.753280639648437500e-01	6.018177866935729980e-01	9.066305756568908691e-01
4.356000000000000427e-01	8.164285502163549646e-01	2.396046218628061220e-01	5.768239283535487871e-01	1.056033172079161142e+00	6.455746293067932129e-01	9.127181768417358398e-01	6.081435680389404297e-01	8.958904147148132324e-01	6.072924137115478516e-01	8.997252583503723145e-01	5.452302694320678711e-01	8.519061803817749023e-01	6.459062695503234863e-01	8.972895741462707520e-01	5.786389112472534180e-01	8.893333077430725098e-01	5.196875929832458496e-01	8.577405810356140137e-01	5.156141519546508789e-01	8.356164097785949707e-01	4.816350936889648438e-01	8.407310843467712402e-01	6.048060655593872070e-01	8.728323578834533691e-01	5.973497033119201660e-01	8.766404390335083008e-01	6.106756329536437988e-01	9.106901288032531738e-01
4.489000000000000767e-01	8.236737993121372448e-01	2.448478036518931811e-01	5.788259956602440637e-01	1.068521602964030315e+00	6.516478657722473145e-01	9.152119755744934082e-01	6.169804930686950684e-01	9.013698697090148926e-01	6.151367425918579102e-01	9.024725556373596191e-01	5.510811805725097656e-01	8.519061803817749023e-01	6.509830951690673828e-01	8.972895741462707520e-01	5.840165615081787109e-01	8.920000195503234863e-01	5.293257832527160645e-01	8.605299592018127441e-01	5.232682824134826660e-01	8.369863033294677734e-01	4.884479939937591553e-01	8.433420658111572266e-01	6.127436161041259766e-01	8.800578117370605469e-01	6.044547557830810547e-01	8.792650699615478516e-01	6.196762919425964355e-01	9.147496819496154785e-01
4.624000000000000887e-01	8.309247652896075698e-01	2.948133268298644971e-01	5.361114384597430726e-01	1.125738092119472178e+00	6.573062539100646973e-01	9.177057147026062012e-01	6.247909665107727051e-01	9.027397036552429199e-01	6.224169135093688965e-01	9.024725556373596191e-01	5.566397905349731445e-01	8.548387289047241211e-01	6.552647352218627930e-01	9.001426696777343750e-01	5.891426801681518555e-01	8.933333158493041992e-01	5.386105775833129883e-01	8.619247078895568848e-01	5.302155017852783203e-01	8.438355922698974609e-01	4.952268898487091064e-01	8.459529876708984375e-01	6.203753948211669922e-01	8.858381509780883789e-01	6.111178994178771973e-01	8.858267664909362793e-01	6.283845901489257812e-01	9.188091754913330078e-01
4.761000000000000787e-01	8.366308418860533003e-01	3.206651819057848574e-01	5.159656599802684429e-01	1.157296023791838158e+00	6.627538204193115234e-01	9.214463829994201660e-01	6.325199007987976074e-01	9.068493247032165527e-01	6.293911933898925781e-01	9.079670310020446777e-01	5.618654489517211914e-01	8.548387289047241211e-01	6.598522663116455078e-01	9.001426696777343750e-01	5.942348241806030273e-01	8.960000276565551758e-01	5.480380654335021973e-01	8.688982129096984863e-01	5.378560423851013184e-01	8.452054858207702637e-01	5.015366673469543457e-01	8.498694300651550293e-01	6.278644800186157227e-01	8.916184902191162109e-01	6.172167062759399414e-01	8.858267664909362793e-01	6.362635493278503418e-01	9.215155839920043945e-01
4.900000000000001021e-01	8.424769210664546648e-01	3.062402716788381052e-01	5.362366493876165041e-01	1.148717192745292826e+00	6.674464941024780273e-01	9.251870512962341309e-01	6.399021148681640625e-01	9.082191586494445801e-01	6.359576582908630371e-01	9.093406796455383301e-01	5.669009089469909668e-01	8.563050031661987305e-01	6.643106341361999512e-01	9.044222831726074219e-01	5.990142226219177246e-01	8.999999761581420898e-01	5.570985078811645508e-01	8.702929019927978516e-01	5.443477630615234375e-01	8.479452133178710938e-01	5.077987909317016602e-01	8.524804115295410156e-01	6.346195936203002930e-01	8.930636048316955566e-01	6.231659650802612305e-01	8.871390819549560547e-01	6.438841223716735840e-01	9.242219328880310059e-01
5.040999999999999925e-01	8.483279589503732732e-01	3.014735688578918382e-01	5.468543900924813794e-01	1.149801527808265167e+00	6.716291308403015137e-01	9.276807904243469238e-01	6.466997265815734863e-01	9.109588861465454102e-01	6.418918967247009277e-01	9.093406796455383301e-01	5.716032981872558594e-01	8.592375516891479492e-01	6.684359908103942871e-01	9.072753190994262695e-01	6.033040881156921387e-01	9.026666879653930664e-01	5.656423568725585938e-01	8.716875910758972168e-01	5.510978102684020996e-01	8.506849408149719238e-01	5.142649412155151367e-01	8.563968539237976074e-01	6.410077214241027832e-01	8.973988294601440430e-01	6.289792060852050781e-01	8.871390819549560547e-01	6.512056589126586914e-01	9.282814860343933105e-01
5.183999999999999719e-01	8.543097119577856002e-01	2.973657034522403375e-01	5.569440085055452627e-01	1.151675415410025938e+00	6.757844686508178711e-01	9.289276599884033203e-01	6.530895233154296875e-01	9.109588861465454102e-01	6.474454998970031738e-01	9.107142686843872070e-01	5.760135650634765625e-01	8.607038259506225586e-01	6.721195578575134277e-01	9.072753190994262695e-01	6.072132587432861328e-01	9.026666879653930664e-01	5.736696720123291016e-01	8.730822801589965820e-01	5.573584437370300293e-01	8.534246683120727539e-01	5.201123356819152832e-01	8.563968539237976074e-01	6.479870676994323730e-01	9.017341136932373047e-01	6.343436837196350098e-01	8.884514570236206055e-01	6.583231687545776367e-01	9.296346306800842285e-01
5.328999999999999293e-01	8.594526386387628669e-01	2.073449865575152096e-01	6.521076520812476573e-01	1.066797625196278076e+00	6.797426342964172363e-01	9.289276599884033203e-01	6.589558720588684082e-01	9.109588861465454102e-01	6.527883410453796387e-01	9.107142686843872070e-01	5.800975561141967773e-01	8.607038259506225586e-01	6.757827401161193848e-01	9.072753190994262695e-01	6.106805205345153809e-01	9.026666879653930664e-01	5.815882086753845215e-01	8.772664070129394531e-01	5.634695291519165039e-01	8.561643958091735840e-01	5.259869098663330078e-01	8.590078353881835938e-01	6.543751955032348633e-01	9.017341136932373047e-01	6.392526626586914062e-01	8.910760879516601562e-01	6.650124788284301758e-01	9.336941838264465332e-01
5.475999999999999757e-01	8.645754826690075223e-01	1.636087947083601501e-01	7.009666879606473167e-01	1.028184277377367728e+00	6.830955147743225098e-01	9.289276599884033203e-01	6.647202968597412109e-01	9.136986136436462402e-01	6.577913165092468262e-01	9.120879173278808594e-01	5.837535262107849121e-01	8.607038259506225586e-01	6.789430379867553711e-01	9.072753190994262695e-01	6.142089962959289551e-01	9.026666879653930664e-01	5.895339250564575195e-01	8.786610960960388184e-01	5.692135095596313477e-01	8.575342297554016113e-01	5.314399600028991699e-01	8.603132963180541992e-01	6.603963375091552734e-01	9.046242833137512207e-01	6.439984440803527832e-01	8.923884630203247070e-01	6.715521812438964844e-01	9.336941838264465332e-01
5.625000000000000000e-01	8.702723401838385886e-01	1.892463080251749474e-01	6.810260321586636412e-01	1.059518648209013536e+00	6.864144206047058105e-01	9.289276599884033203e-01	6.696485877037048340e-01	9.150685071945190430e-01	6.624476313591003418e-01	9.120879173278808594e-01	5.875113606452941895e-01	8.636363744735717773e-01	6.818586587905883789e-01	9.072753190994262695e-01	6.175810694694519043e-01	9.026666879653930664e-01	5.974592566490173340e-01	8.786610960960388184e-01	5.745020508766174316e-01	8.575342297554016113e-01	5.364918112754821777e-01	8.616188168525695801e-01	6.666485667228698730e-01	9.060693383216857910e-01	6.488326191902160645e-01	8.937007784843444824e-01	6.775344610214233398e-01	9.350473880767822266e-01
5.776000000000000023e-01	8.752616389953686848e-01	2.103063496251809106e-01	6.649552893701877743e-01	1.085567988620549595e+00	6.893796324729919434e-01	9.314214587211608887e-01	6.745292544364929199e-01	9.164383411407470703e-01	6.667844653129577637e-01	9.120879173278808594e-01	5.906168818473815918e-01	8.636363744735717773e-01	6.844752430915832520e-01	9.087018370628356934e-01	6.204500794410705566e-01	9.026666879653930664e-01	6.052146553993225098e-01	8.814504742622375488e-01	5.795255303382873535e-01	8.575342297554016113e-01	5.414213538169860840e-01	8.668407201766967773e-01	6.721532344818115234e-01	9.060693383216857910e-01	6.529188752174377441e-01	8.937007784843444824e-01	6.834691762924194336e-01	9.364005327224731445e-01
5.928999999999999826e-01	8.805700934074500719e-01	2.216928050835860753e-01	6.588772883238640521e-01	1.102262898491036092e+00	6.920728087425231934e-01	9.314214587211608887e-01	6.789885163307189941e-01	9.205479621887207031e-01	6.706047058105468750e-01	9.134615659713745117e-01	5.936816334724426270e-01	8.651026487350463867e-01	6.869083046913146973e-01	9.087018370628356934e-01	6.231083273887634277e-01	9.039999842643737793e-01	6.122088432312011719e-01	8.828451633453369141e-01	5.838963985443115234e-01	8.575342297554016113e-01	5.457252860069274902e-01	8.681462407112121582e-01	6.778753399848937988e-01	9.060693383216857910e-01	6.569167375564575195e-01	8.950130939483642578e-01	6.889892220497131348e-01	9.377537369728088379e-01
6.084000000000000519e-01	8.858426491766383526e-01	2.802374271171301778e-01	6.056052220595081748e-01	1.166080076293768641e+00	6.944463253021240234e-01	9.326683282852172852e-01	6.834681630134582520e-01	9.205479621887207031e-01	6.743229627609252930e-01	9.148351550102233887e-01	5.965560674667358398e-01	8.651026487350463867e-01	6.893073916435241699e-01	9.101284146308898926e-01	6.257461309432983398e-01	9.066666960716247559e-01	6.189175248146057129e-01	8.828451633453369141e-01	5.879953503608703613e-01	8.575342297554016113e-01	5.498456358909606934e-01	8.694517016410827637e-01	6.828499436378479004e-01	9.089595079421997070e-01	6.610506176948547363e-01	8.950130939483642578e-01	6.944072246551513672e-01	9.391068816184997559e-01
6.241000000000000991e-01	8.905732060624605984e-01	2.307513901239497955e-01	6.598218159385107473e-01	1.121324596186410449e+00	6.965206265449523926e-01	9.326683282852172852e-01	6.882876753807067871e-01	9.232876896858215332e-01	6.776333451271057129e-01	9.148351550102233887e-01	5.990228056907653809e-01	8.665689229965209961e-01	6.914278268814086914e-01	9.101284146308898926e-01	6.283839941024780273e-01	9.066666960716247559e-01	6.253203153610229492e-01	8.828451633453369141e-01	5.915573239326477051e-01	8.589041233062744141e-01	5.537484288215637207e-01	8.694517016410827637e-01	6.879536509513854980e-01	9.132947921752929688e-01	6.645181179046630859e-01	8.989501595497131348e-01	6.987376213073730469e-01	9.404600858688354492e-01
6.400000000000001243e-01	8.956221814096613221e-01	1.610909892636607776e-01	7.345311921460004889e-01	1.056713170673322155e+00	6.985201239585876465e-01	9.326683282852172852e-01	6.925497651100158691e-01	9.232876896858215332e-01	6.805698871612548828e-01	9.148351550102233887e-01	6.012856960296630859e-01	8.665689229965209961e-01	6.931676864624023438e-01	9.101284146308898926e-01	6.305730938911437988e-01	9.079999923706054688e-01	6.313764452934265137e-01	8.842399120330810547e-01	5.947386026382446289e-01	8.589041233062744141e-01	5.571209192276000977e-01	8.733681440353393555e-01	6.924728751182556152e-01	9.132947921752929688e-01	6.678293347358703613e-01	9.015747904777526855e-01	7.032651305198669434e-01	9.418132901191711426e-01
6.561000000000001275e-01	9.006918854406515962e-01	2.373143789352163968e-01	6.633775065054352549e-01	1.138006264375867937e+00	7.002951502799987793e-01	9.326683282852172852e-01	6.967167258262634277e-01	9.246575236320495605e-01	6.833568811416625977e-01	9.148351550102233887e-01	6.033718585968017578e-01	8.665689229965209961e-01	6.950570344924926758e-01	9.101284146308898926e-01	6.324019432067871094e-01	9.079999923706054688e-01	6.368412971496582031e-01	8.856346011161804199e-01	5.981442332267761230e-01	8.589041233062744141e-01	5.604729652404785156e-01	8.746736049652099609e-01	6.968902349472045898e-01	9.147399067878723145e-01	6.710249185562133789e-01	9.055117964744567871e-01	7.070924043655395508e-01	9.431664347648620605e-01
6.724000000000001087e-01	9.058184290614137435e-01	2.698404244369824179e-01	6.359780046244313256e-01	1.175658853498396272e+00	7.020906209945678711e-01	9.339151978492736816e-01	7.005981802940368652e-01	9.260274171829223633e-01	6.857836246490478516e-01	9.148351550102233887e-01	6.054037213325500488e-01	8.665689229965209961e-01	6.966881752014160156e-01	9.101284146308898926e-01	6.341627836227416992e-01	9.093333482742309570e-01	6.423876881599426270e-01	8.898186683654785156e-01	6.010944247245788574e-01	8.589041233062744141e-01	5.636142492294311523e-01	8.746736049652099609e-01	7.008726000785827637e-01	9.147399067878723145e-01	6.740233302116394043e-01	9.055117964744567871e-01	7.107905745506286621e-01	9.431664347648620605e-01
6.889000000000000679e-01	9.108745762741659036e-01	1.915386695289578167e-01	7.193359067452080868e-01	1.102413245803123720e+00	7.034440040588378906e-01	9.339151978492736816e-01	7.041329741477966309e-01	9.273972511291503906e-01	6.880812048912048340e-01	9.148351550102233887e-01	6.074491143226623535e-01	8.665689229965209961e-01	6.980473995208740234e-01	9.101284146308898926e-01	6.358215808868408203e-01	9.093333482742309570e-01	6.474582552909851074e-01	8.912134170532226562e-01	6.036978960037231445e-01	8.589041233062744141e-01	5.666943192481994629e-01	8.759791254997253418e-01	7.049365043640136719e-01	9.147399067878723145e-01	6.770693063735961914e-01	9.055117964744567871e-01	7.139924168586730957e-01	9.431664347648620605e-01
7.055999999999998940e-01	9.155468610082834191e-01	1.586394114691113411e-01	7.569074495391721058e-01	1.074186272477394732e+00	7.046749591827392578e-01	9.351620674133300781e-01	7.073618173599243164e-01	9.273972511291503906e-01	6.902360320091247559e-01	9.162088036537170410e-01	6.093111038208007812e-01	8.665689229965209961e-01	6.992843747138977051e-01	9.101284146308898926e-01	6.374124884605407715e-01	9.093333482742309570e-01	6.522365808486938477e-01	8.912134170532226562e-01	6.064441800117492676e-01	8.602739572525024414e-01	5.693800449371337891e-01	8.785901069641113281e-01	7.089257240295410156e-01	9.176300764083862305e-01	6.794897913932800293e-01	9.055117964744567871e-01	7.171195149421691895e-01	9.431664347648620605e-01
7.224999999999999201e-01	9.204442978438789336e-01	1.847013605796408720e-01	7.357429372642381171e-01	1.105145658423519750e+00	7.059263586997985840e-01	9.351620674133300781e-01	7.103323936462402344e-01	9.273972511291503906e-01	6.922345161437988281e-01	9.162088036537170410e-01	6.109691858291625977e-01	8.665689229965209961e-01	7.004125118255615234e-01	9.101284146308898926e-01	6.389013528823852539e-01	9.120000004768371582e-01	6.563215851783752441e-01	8.967921733856201172e-01	6.085990071296691895e-01	8.616438508033752441e-01	5.715150237083435059e-01	8.785901069641113281e-01	7.124255895614624023e-01	9.205202460289001465e-01	6.820734739303588867e-01	9.055117964744567871e-01	7.199882864952087402e-01	9.431664347648620605e-01
7.395999999999999241e-01	9.252721754191559622e-01	1.304400046793570134e-01	7.948321707397989488e-01	1.055712180098512976e+00	7.072253227233886719e-01	9.351620674133300781e-01	7.135409116744995117e-01	9.315068721771240234e-01	6.939678788185119629e-01	9.162088036537170410e-01	6.126000881195068359e-01	8.665689229965209961e-01	7.014387845993041992e-01	9.101284146308898926e-01	6.401863098144531250e-01	9.120000004768371582e-01	6.603522300720214844e-01	8.967921733856201172e-01	6.107062697410583496e-01	8.630136847496032715e-01	5.735616087913513184e-01	8.825065493583679199e-01	7.158575057983398438e-01	9.205202460289001465e-01	6.845347285270690918e-01	9.055117964744567871e-01	7.226463556289672852e-01	9.431664347648620605e-01
7.569000000000000172e-01	9.299431078868503064e-01	8.028647377361955439e-02	8.496566341132307798e-01	1.010229581660469833e+00	7.083474993705749512e-01	9.364089965820312500e-01	7.163007259368896484e-01	9.315068721771240234e-01	6.955516934394836426e-01	9.162088036537170410e-01	6.140406727790832520e-01	8.665689229965209961e-01	7.023766636848449707e-01	9.101284146308898926e-01	6.412808299064636230e-01	9.120000004768371582e-01	6.638458967208862305e-01	8.995816111564636230e-01	6.126707792282104492e-01	8.630136847496032715e-01	5.755742192268371582e-01	8.825065493583679199e-01	7.188952565193176270e-01	9.219653010368347168e-01	6.865676641464233398e-01	9.055117964744567871e-01	7.247129678726196289e-01	9.431664347648620605e-01
7.743999999999999773e-01	9.347492508933346045e-01	8.087359099013090302e-02	8.538756599032036876e-01	1.015622841883465410e+00	7.095376849174499512e-01	9.364089965820312500e-01	7.188430428504943848e-01	9.315068721771240234e-01	6.970063447952270508e-01	9.175823926925659180e-01	6.153386235237121582e-01	8.665689229965209961e-01	7.032873630523681641e-01	9.115549325942993164e-01	6.422530412673950195e-01	9.120000004768371582e-01	6.669521331787109375e-01	8.995816111564636230e-01	6.144313812255859375e-01	8.630136847496032715e-01	5.774711966514587402e-01	8.825065493583679199e-01	7.218582630157470703e-01	9.248554706573486328e-01	6.888181567192077637e-01	9.055117964744567871e-01	7.270514965057373047e-01	9.431664347648620605e-01
7.921000000000000263e-01	9.396496698576073392e-01	8.168032146833498208e-02	8.579693483892723016e-01	1.021329991325942377e+00	7.104353904724121094e-01	9.364089965820312500e-01	7.211338281631469727e-01	9.315068721771240234e-01	6.982774734497070312e-01	9.175823926925659180e-01	6.165413856506347656e-01	8.665689229965209961e-01	7.040213942527770996e-01	9.115549325942993164e-01	6.433067917823791504e-01	9.120000004768371582e-01	6.700311899185180664e-01	8.995816111564636230e-01	6.160288453102111816e-01	8.630136847496032715e-01	5.791710019111633301e-01	8.825065493583679199e-01	7.246174216270446777e-01	9.263005852699279785e-01	6.907626986503601074e-01	9.068241715431213379e-01	7.290772795677185059e-01	9.431664347648620605e-01
8.100000000000000533e-01	9.446057754010195318e-01	8.249616754516284067e-02	8.621096078558566633e-01	1.027101942946182289e+00	7.113127112388610840e-01	9.364089965820312500e-01	7.234994173049926758e-01	9.328767061233520508e-01	6.994262933731079102e-01	9.189560413360595703e-01	6.174791455268859863e-01	8.665689229965209961e-01	7.047893404960632324e-01	9.115549325942993164e-01	6.442041993141174316e-01	9.120000004768371582e-01	6.729131340980529785e-01	8.995816111564636230e-01	6.175718903541564941e-01	8.630136847496032715e-01	5.806328654289245605e-01	8.851174712181091309e-01	7.270299196243286133e-01	9.291907548904418945e-01	6.928160786628723145e-01	9.081364870071411133e-01	7.308515906333923340e-01	9.431664347648620605e-01
8.281000000000000583e-01	9.496175675235711822e-01	8.332112922061446492e-02	8.662964383029567728e-01	1.032938696744185592e+00	7.119315862655639648e-01	9.376558661460876465e-01	7.256406545639038086e-01	9.328767061233520508e-01	7.006974220275878906e-01	9.189560413360595703e-01	6.185528635978698730e-01	8.680351972579956055e-01	7.053670287132263184e-01	9.115549325942993164e-01	6.449520587921142578e-01	9.120000004768371582e-01	6.753600835800170898e-01	8.995816111564636230e-01	6.188362240791320801e-01	8.643835783004760742e-01	5.819927453994750977e-01	8.851174712181091309e-01	7.294764518737792969e-01	9.291907548904418945e-01	6.947265863418579102e-01	9.094488024711608887e-01	7.326666712760925293e-01	9.431664347648620605e-01
8.464000000000000412e-01	9.546850462252621794e-01	8.415520649468986869e-02	8.705298397305722968e-01	1.038840252719952062e+00	7.125028967857360840e-01	9.376558661460876465e-01	7.275643944740295410e-01	9.342465996742248535e-01	7.016354799270629883e-01	9.203296899795532227e-01	6.195313930511474609e-01	8.680351972579956055e-01	7.060126662254333496e-01	9.129814505577087402e-01	6.456454992294311523e-01	9.120000004768371582e-01	6.776982545852661133e-01	8.995816111564636230e-01	6.201006174087524414e-01	8.643835783004760742e-01	5.833389759063720703e-01	8.864229917526245117e-01	7.317530512809753418e-01	9.306358098983764648e-01	6.964128017425537109e-01	9.107611775398254395e-01	7.341758608818054199e-01	9.431664347648620605e-01
8.649000000000001132e-01	9.598082115060927455e-01	8.499839936738905199e-02	8.748098121387036796e-01	1.044806610873481700e+00	7.131965756416320801e-01	9.376558661460876465e-01	7.293046116828918457e-01	9.356164336204528809e-01	7.025327682495117188e-01	9.203296899795532227e-01	6.203604340553283691e-01	8.680351972579956055e-01	7.066311240196228027e-01	9.129814505577087402e-01	6.462506055831909180e-01	9.120000004768371582e-01	6.796761751174926758e-01	8.995816111564636230e-01	6.211814284324645996e-01	8.643835783004760742e-01	5.846104621887207031e-01	8.864229917526245117e-01	7.337918281555175781e-01	9.306358098983764648e-01	6.981057524681091309e-01	9.107611775398254395e-01	7.354810833930969238e-01	9.431664347648620605e-01
8.836000000000001631e-01	9.649870633660627695e-01	8.585070783871200095e-02	8.791363555273508101e-01	1.050837771204774729e+00	7.138018608093261719e-01	9.376558661460876465e-01	7.311603426933288574e-01	9.369863271713256836e-01	7.033212780952453613e-01	9.203296899795532227e-01	6.210467815399169922e-01	8.680351972579956055e-01	7.071612477302551270e-01	9.144079685211181641e-01	6.466993093490600586e-01	9.120000004768371582e-01	6.815181970596313477e-01	9.023709893226623535e-01	6.220991015434265137e-01	8.643835783004760742e-01	5.856439471244812012e-01	8.877284526824951172e-01	7.357014417648315430e-01	9.320809245109558105e-01	6.997375488281250000e-01	9.107611775398254395e-01	7.368202805519104004e-01	9.431664347648620605e-01
9.025000000000000799e-01	9.702216018051722513e-01	8.671213190865872944e-02	8.835094698965135773e-01	1.056933733713830925e+00	7.142031192779541016e-01	9.376558661460876465e-01	7.327442169189453125e-01	9.369863271713256836e-01	7.041709423065185547e-01	9.203296899795532227e-01	6.215903759002685547e-01	8.680351972579956055e-01	7.075690627098083496e-01	9.144079685211181641e-01	6.472228169441223145e-01	9.120000004768371582e-01	6.832106709480285645e-01	9.023709893226623535e-01	6.229760050773620605e-01	8.643835783004760742e-01	5.865958929061889648e-01	8.877284526824951172e-01	7.375907301902770996e-01	9.335260391235351562e-01	7.012197375297546387e-01	9.107611775398254395e-01	7.379963397979736328e-01	9.431664347648620605e-01
9.215999999999999748e-01	9.755118268234211909e-01	8.758267157722922358e-02	8.879291552461919812e-01	1.063094498400650512e+00	7.146723866462707520e-01	9.389027357101440430e-01	7.343212366104125977e-01	9.369863271713256836e-01	7.049595117568969727e-01	9.203296899795532227e-01	6.221951842308044434e-01	8.680351972579956055e-01	7.081263065338134766e-01	9.144079685211181641e-01	6.478006839752197266e-01	9.120000004768371582e-01	6.846176385879516602e-01	9.037656784057617188e-01	6.238121390342712402e-01	8.643835783004760742e-01	5.874797701835632324e-01	8.877284526824951172e-01	7.391877770423889160e-01	9.335260391235351562e-01	7.025523781776428223e-01	9.107611775398254395e-01	7.390636205673217773e-01	9.431664347648620605e-01
9.408999999999999586e-01	9.808577384208095884e-01	8.846232684442349725e-02	8.923954115763861328e-01	1.069320065265233044e+00	7.151076793670654297e-01	9.389027357101440430e-01	7.357147932052612305e-01	9.369863271713256836e-01	7.057003974914550781e-01	9.203296899795532227e-01	6.228271722793579102e-01	8.680351972579956055e-01	7.084729671478271484e-01	9.144079685211181641e-01	6.482901573181152344e-01	9.120000004768371582e-01	6.863033175468444824e-01	9.065551161766052246e-01	6.245326399803161621e-01	8.643835783004760742e-01	5.883840918540954590e-01	8.877284526824951172e-01	7.407371997833251953e-01	9.335260391235351562e-01	7.039325833320617676e-01	9.120734930038452148e-01	7.402940988540649414e-01	9.431664347648620605e-01
9.603999999999999204e-01	9.862593365973374437e-01	8.935109771024155045e-02	8.969082388870959210e-01	1.075610434307578966e+00	7.154341340065002441e-01	9.389027357101440430e-01	7.369791269302368164e-01	9.369863271713256836e-01	7.063462138175964355e-01	9.203296899795532227e-01	6.232484579086303711e-01	8.680351972579956055e-01	7.089079022407531738e-01	9.144079685211181641e-01	6.486640572547912598e-01	9.120000004768371582e-01	6.874859929084777832e-01	9.065551161766052246e-01	6.251716613769531250e-01	8.657534122467041016e-01	5.890300273895263672e-01	8.877284526824951172e-01	7.421711683273315430e-01	9.335260391235351562e-01	7.049932479858398438e-01	9.120734930038452148e-01	7.413409948348999023e-01	9.431664347648620605e-01
9.800999999999999712e-01	9.917166213530047569e-01	9.024898417468338319e-02	9.014676371783213460e-01	1.081965605527688057e+00	7.158761620521545410e-01	9.389027357101440430e-01	7.383250594139099121e-01	9.369863271713256836e-01	7.069035768508911133e-01	9.203296899795532227e-01	6.237173676490783691e-01	8.680351972579956055e-01	7.092545032501220703e-01	9.144079685211181641e-01	6.490448117256164551e-01	9.120000004768371582e-01	6.886278986930847168e-01	9.065551161766052246e-01	6.258038282394409180e-01	8.657534122467041016e-01	5.895739793777465820e-01	8.877284526824951172e-01	7.435099482536315918e-01	9.335260391235351562e-01	7.061151266098022461e-01	9.120734930038452148e-01	7.421907186508178711e-01	9.431664347648620605e-01
1.000000000000000000e+00	1.000000000000000000e+00	9.115598623774898157e-02	9.088440137622509907e-01	1.091155986237748898e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00


==> data/rw/bayopt_bbcd_r30_on_abilene15_cb2_raw_mxmul0.5_roc_combined.txt <==
# pfa	pd_m	pd_std	pd_m-s	pd_m+s	pfa0	pd0	pfa1	pd1	pfa2	pd2	pfa3	pd3	pfa4	pd4	pfa5	pd5	pfa6	pd6	pfa7	pd7	pfa8	pd8	pfa9	pd9	pfa10	pd10	pfa11	pd11
0.000000000000000000e+00	-2.464423218863154362e-04	9.127834950974374806e+01	-9.127859595206562915e+01	9.127810306742186697e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000048e-04	3.200243832267075320e-03	5.801501755781347924e+01	-5.801181731398121144e+01	5.801821780164574704e+01	6.800963092246092856e-06	0.000000000000000000e+00	6.797634341637603939e-06	0.000000000000000000e+00	6.797542027925373986e-06	0.000000000000000000e+00	6.795416993554681540e-06	0.000000000000000000e+00	1.359258931188378483e-05	0.000000000000000000e+00	6.798558843001956120e-06	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	3.398817352717742324e-05	0.000000000000000000e+00	6.799298262194497511e-06	0.000000000000000000e+00	6.795879016863182187e-06	0.000000000000000000e+00	6.799113180022686720e-06	0.000000000000000000e+00	1.359610087092733011e-05	0.000000000000000000e+00
4.000000000000000192e-04	1.343831606102390691e-02	1.934224349669874954e+01	-1.932880518063772612e+01	1.935568181275977295e+01	6.800963092246092856e-06	1.246882835403084755e-03	2.719053736655041575e-05	0.000000000000000000e+00	1.359508405585074797e-05	0.000000000000000000e+00	6.795416993554681540e-06	0.000000000000000000e+00	2.038888487732037902e-05	0.000000000000000000e+00	2.719423537200782448e-05	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	5.438107473310083151e-05	0.000000000000000000e+00	6.799298262194497511e-06	0.000000000000000000e+00	2.038763705058954656e-05	0.000000000000000000e+00	2.039733954006806016e-05	0.000000000000000000e+00	2.039415085164364427e-05	0.000000000000000000e+00
8.999999999999999754e-04	2.879668292880302460e-02	1.289669131222095544e+01	-1.286789462929215233e+01	1.292548799514975855e+01	2.040288927673827857e-05	3.740648273378610611e-03	2.719053736655041575e-05	0.000000000000000000e+00	2.719016811170149595e-05	0.000000000000000000e+00	6.795416993554681540e-06	0.000000000000000000e+00	2.718517862376756966e-05	0.000000000000000000e+00	2.719423537200782448e-05	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	8.157161209965124726e-05	0.000000000000000000e+00	6.799298262194497511e-06	0.000000000000000000e+00	3.397939508431591094e-05	0.000000000000000000e+00	2.719645272009074688e-05	0.000000000000000000e+00	4.078830170328728855e-05	0.000000000000000000e+00
1.600000000000000077e-03	4.929948466873483592e-02	1.018526144692785351e+01	-1.013596196225911861e+01	1.023456093159658842e+01	2.720385236898437142e-05	7.481296546757221222e-03	4.758344221045263112e-05	0.000000000000000000e+00	4.078525307704694569e-05	0.000000000000000000e+00	1.359083398710936308e-05	0.000000000000000000e+00	2.718517862376756966e-05	0.000000000000000000e+00	3.399279376026242971e-05	0.000000000000000000e+00	1.359406724077416584e-05	0.000000000000000000e+00	1.019645133055746555e-04	0.000000000000000000e+00	1.359859652438899502e-05	0.000000000000000000e+00	6.116290751378983259e-05	1.445086672902107239e-03	4.079467908013612032e-05	0.000000000000000000e+00	8.837465429678559303e-05	0.000000000000000000e+00
2.500000000000000486e-03	7.314711474517600343e-02	6.904130279172747464e+00	-6.830983164427571808e+00	6.977277393917923121e+00	6.120866601122543216e-05	1.246882788836956024e-02	8.836924826027825475e-05	0.000000000000000000e+00	7.477296458091586828e-05	0.000000000000000000e+00	2.038625098066404462e-05	5.865102633833885193e-03	2.718517862376756966e-05	0.000000000000000000e+00	4.758991053677164018e-05	0.000000000000000000e+00	1.359406724077416584e-05	0.000000000000000000e+00	1.495479518780484796e-04	0.000000000000000000e+00	1.359859652438899502e-05	2.610966097563505173e-03	7.475466554751619697e-05	1.445086672902107239e-03	4.759379226015880704e-05	0.000000000000000000e+00	1.087688069674186409e-04	0.000000000000000000e+00
3.599999999999999901e-03	9.544747497221442445e-02	4.664487940638752050e+00	-4.569040465666537543e+00	4.759935415610966558e+00	8.841251838020980358e-05	1.870324276387691498e-02	1.291550579480826855e-04	0.000000000000000000e+00	8.836804772727191448e-05	0.000000000000000000e+00	4.077250196132808924e-05	1.026393007487058640e-02	3.398147237021476030e-05	1.426533563062548637e-03	4.758991053677164018e-05	1.333333319053053856e-03	2.039110222540330142e-05	0.000000000000000000e+00	2.243219350930303335e-04	0.000000000000000000e+00	2.039789433183614165e-05	5.221932195127010345e-03	1.155299396486952901e-04	1.445086672902107239e-03	5.439290544018149376e-05	0.000000000000000000e+00	1.223649014718830585e-04	0.000000000000000000e+00
4.900000000000000709e-03	1.151403810907931785e-01	3.806674195626484014e+00	-3.691533814535690627e+00	3.921814576717277401e+00	1.020144482026807964e-04	2.244389057159423828e-02	2.039290266111493111e-04	2.739726100116968155e-03	1.155582140199840069e-04	0.000000000000000000e+00	7.474958692910149693e-05	1.612903177738189697e-02	7.475924212485551834e-05	4.279600456357002258e-03	6.798558752052485943e-05	2.666666638106107712e-03	3.398516855668276548e-05	1.394700142554938793e-03	3.262864483986049891e-04	0.000000000000000000e+00	3.399648994673043489e-05	9.138381108641624451e-03	1.834887370932847261e-04	1.445086672902107239e-03	6.799113180022686720e-05	0.000000000000000000e+00	1.835473522078245878e-04	1.353179919533431530e-03
6.400000000000000307e-03	1.349847548598163971e-01	3.327975663751409741e+00	-3.192990908891593538e+00	3.462960418611225943e+00	1.768250367604196072e-04	2.743142098188400269e-02	2.855006314348429441e-04	2.739726100116968155e-03	1.563434634590521455e-04	1.373626408167183399e-03	1.291129301534965634e-04	1.612903177738189697e-02	1.495184842497110367e-04	7.132667582482099533e-03	9.517982107354328036e-05	4.000000189989805222e-03	4.757923670695163310e-05	6.973500829190015793e-03	4.486438701860606670e-04	0.000000000000000000e+00	6.119368481449782848e-05	1.174934767186641693e-02	2.378557692281901836e-04	5.780346691608428955e-03	9.518758452031761408e-05	1.312335953116416931e-03	2.787200501188635826e-04	2.706359839066863060e-03
8.099999999999999561e-03	1.552396546448276404e-01	2.411723392561073709e+00	-2.256483737916246124e+00	2.566963047205901294e+00	2.652375551406294107e-04	3.740648552775382996e-02	3.670722653623670340e-04	6.849315017461776733e-03	2.311164280399680138e-04	4.120879340916872025e-03	1.698854321148246527e-04	2.199413441121578217e-02	2.582591841928660870e-04	1.283880136907100677e-02	2.107553154928609729e-04	4.000000189989805222e-03	5.437626896309666336e-05	9.762900881469249725e-03	5.642036558128893375e-04	1.369863050058484077e-03	8.839087968226522207e-05	1.436031330376863480e-02	3.465898334980010986e-04	1.011560671031475067e-02	1.291831576963886619e-04	1.312335953116416931e-03	3.602966608013957739e-04	9.472260251641273499e-03
1.000000000000000194e-02	1.744292537863290082e-01	2.452769426655974527e+00	-2.278340172869645741e+00	2.627198680442303313e+00	4.828683740925043821e-04	4.862842708826065063e-02	4.826320509891957045e-04	6.849315017461776733e-03	2.786992117762565613e-04	5.494505632668733597e-03	2.242487680632621050e-04	2.492668665945529938e-02	3.805925080087035894e-04	2.139800228178501129e-02	3.671221784316003323e-04	5.333333276212215424e-03	6.117330485722050071e-05	1.115760114043951035e-02	7.817279547452926636e-04	4.109588917344808578e-03	1.699824642855674028e-04	2.088772878050804138e-02	4.960991791449487209e-04	1.734104007482528687e-02	1.631787163205444813e-04	5.249343812465667725e-03	4.962576786056160927e-04	1.353179942816495895e-02
1.209999999999999964e-02	1.933016480319139641e-01	2.831646271865627895e+00	-2.638344623833714042e+00	3.024947919897541748e+00	7.277030381374061108e-04	5.985037237405776978e-02	5.981918075121939182e-04	1.095890440046787262e-02	3.874599060509353876e-04	1.098901126533746719e-02	2.786121040116995573e-04	2.785923704504966736e-02	5.776850739493966103e-04	2.853067032992839813e-02	4.691005451604723930e-04	9.333333000540733337e-03	8.156440890161320567e-05	1.534170191735029221e-02	1.006049918942153454e-03	1.780821941792964935e-02	2.787712437566369772e-04	2.610966004431247711e-02	6.795878871344029903e-04	2.167630009353160858e-02	2.039733954006806016e-04	1.049868762493133545e-02	6.866030744276940823e-04	2.165087871253490448e-02
1.439999999999999961e-02	2.122908358122903294e-01	1.763351072749858250e+00	-1.551060236937567893e+00	1.975641908562148608e+00	1.088154036551713943e-03	7.107231765985488892e-02	8.089184993878006935e-04	1.232876721769571304e-02	5.913861677981913090e-04	1.373626384884119034e-02	3.261800156906247139e-04	3.665689006447792053e-02	8.427405264228582382e-04	3.423680365085601807e-02	6.798558752052485943e-04	1.600000075995922089e-02	8.836144115775823593e-05	1.534170191735029221e-02	1.339133945293724537e-03	3.835616260766983032e-02	4.691515932790935040e-04	3.916449099779129028e-02	9.582189377397298813e-04	2.890173345804214478e-02	2.991609799209982157e-04	1.049868762493133545e-02	9.041407029144465923e-04	3.653585910797119141e-02
1.690000000000000183e-02	2.308908591695814638e-01	1.337860588925692706e+00	-1.106969729756111187e+00	1.568751448095274226e+00	1.584624405950307846e-03	8.603491634130477905e-02	1.067228615283966064e-03	1.917808130383491516e-02	7.681222632527351379e-04	1.923076994717121124e-02	4.009296244475990534e-04	3.665689006447792053e-02	1.236925600096583366e-03	3.994293883442878723e-02	8.974097436293959618e-04	3.066666610538959503e-02	1.155495774582959712e-04	2.370990253984928131e-02	1.842158962972462177e-03	4.520547762513160706e-02	7.683206931687891483e-04	4.699739068746566772e-02	1.379563473165035248e-03	4.624277353286743164e-02	3.467547940090298653e-04	1.574803143739700317e-02	1.114880200475454330e-03	5.142083764076232910e-02
1.960000000000000284e-02	2.491426337972008076e-01	1.749056155604924889e+00	-1.499913521807723971e+00	1.998198789402125808e+00	2.359934151172637939e-03	1.072319224476814270e-01	1.522670150734484196e-03	3.424657508730888367e-02	1.053618965670466423e-03	3.021978028118610382e-02	5.708150565624237061e-04	4.985337331891059875e-02	1.801018137484788895e-03	4.850213974714279175e-02	1.257733325473964214e-03	4.533333331346511841e-02	1.631288178032264113e-04	2.789400331676006317e-02	2.433553105220198631e-03	5.890411138534545898e-02	1.217074343003332615e-03	6.135770305991172791e-02	2.113518305122852325e-03	6.502889841794967651e-02	5.099335103295743465e-04	2.230971120297908783e-02	1.509167137555778027e-03	6.901217997074127197e-02
2.249999999999999917e-02	2.662824028447876024e-01	1.636562362965752193e+00	-1.370279960120964535e+00	1.902844765810539851e+00	3.393680555745959282e-03	1.359102278947830200e-01	1.964516239240765572e-03	4.794520512223243713e-02	1.536244526505470276e-03	4.807692393660545349e-02	8.562225848436355591e-04	6.304985284805297852e-02	2.548610558733344078e-03	6.276747584342956543e-02	1.699639717116951942e-03	5.866666510701179504e-02	1.903169468278065324e-04	2.789400331676006317e-02	3.249269211664795876e-03	7.260274142026901245e-02	1.591035746969282627e-03	8.224543184041976929e-02	2.949411515146493912e-03	9.537572413682937622e-02	7.615006761625409126e-04	2.493438310921192169e-02	1.869463827461004257e-03	8.254397660493850708e-02
2.560000000000000123e-02	2.823233030682352762e-01	1.533373613465708551e+00	-1.251050310397473275e+00	1.815696916533943828e+00	4.713067319244146347e-03	1.571072340011596680e-01	2.542315283790230751e-03	6.164383515715599060e-02	2.168415812775492668e-03	6.456044316291809082e-02	1.175607205368578434e-03	7.917888462543487549e-02	3.493295516818761826e-03	8.131241053342819214e-02	2.393092727288603783e-03	6.400000303983688354e-02	2.582872693892568350e-04	3.068340383470058441e-02	4.316498059779405594e-03	8.493150770664215088e-02	2.298162784427404404e-03	1.070496067404747009e-01	4.043547902256250381e-03	1.054913327097892761e-01	1.142251072451472282e-03	3.018372692167758942e-02	2.426903927698731422e-03	1.082543954253196716e-01
2.890000000000000555e-02	2.988191610928162545e-01	1.620927422864175238e+00	-1.322108261771358872e+00	1.919746583956991604e+00	6.352099590003490448e-03	1.795511245727539062e-01	3.446400631219148636e-03	7.260274142026901245e-02	2.990918466821312904e-03	8.104395866394042969e-02	1.664877170696854591e-03	9.237536787986755371e-02	4.770998843014240265e-03	1.041369438171386719e-01	3.270106622949242592e-03	7.733333110809326172e-02	3.738368686754256487e-04	3.486750274896621704e-02	5.669227335602045059e-03	9.726027399301528931e-02	3.426846349611878395e-03	1.279373317956924438e-01	5.660966970026493073e-03	1.271676272153854370e-01	1.652184524573385715e-03	4.068241640925407410e-02	3.025132464244961739e-03	1.285520941019058228e-01
3.239999999999999825e-02	3.157960581464154814e-01	1.605933781801297977e+00	-1.290137723654882551e+00	1.921729839947713403e+00	8.610019460320472717e-03	2.082294225692749023e-01	4.500033799558877945e-03	7.808218896389007568e-02	4.003752022981643677e-03	1.057692319154739380e-01	2.290055621415376663e-03	1.129032224416732788e-01	6.490461528301239014e-03	1.241084188222885132e-01	4.425861872732639313e-03	1.106666699051856995e-01	4.961834638379514217e-04	4.044630378484725952e-02	7.694922387599945068e-03	1.123287677764892578e-01	4.528332501649856567e-03	1.449086219072341919e-01	7.801669184118509293e-03	1.416184902191162109e-01	2.243707422167062759e-03	5.905511975288391113e-02	4.106022417545318604e-03	1.474966108798980713e-01
3.610000000000000014e-02	3.320341972592383284e-01	1.354997437293905094e+00	-1.022963240034666654e+00	1.687031634553143533e+00	1.171125844120979309e-02	2.493765652179718018e-01	6.009108852595090866e-03	9.726027399301528931e-02	5.526401568204164505e-03	1.332417577505111694e-01	3.241413971409201622e-03	1.304985284805297852e-01	8.447794243693351746e-03	1.455064266920089722e-01	5.941940471529960632e-03	1.319999992847442627e-01	6.593122961930930614e-04	4.741980507969856262e-02	9.951736778020858765e-03	1.315068453550338745e-01	6.384541280567646027e-03	1.710182726383209229e-01	1.032973639667034149e-02	1.618497073650360107e-01	3.052801825106143951e-03	7.480315119028091431e-02	5.261690821498632431e-03	1.623815894126892090e-01
4.000000000000000777e-02	3.470189485674813890e-01	9.784426957862616403e-01	-6.314237472187802513e-01	1.325461644353743029e+00	1.521375402808189392e-02	2.780548632144927979e-01	8.218339644372463226e-03	1.191780790686607361e-01	7.599651813507080078e-03	1.620879173278808594e-01	4.396635107696056366e-03	1.451612859964370728e-01	1.122747920453548431e-02	1.697574853897094727e-01	7.893126457929611206e-03	1.546666622161865234e-01	1.005960977636277676e-03	5.857740715146064758e-02	1.304466091096401215e-02	1.534246504306793213e-01	8.669105358421802521e-03	1.984334141016006470e-01	1.393834780901670456e-02	1.763005852699279785e-01	4.208651371300220490e-03	8.530183881521224976e-02	7.063174154609441757e-03	1.840324699878692627e-01
4.409999999999999337e-02	3.617635295269402418e-01	7.163038240781902655e-01	-3.545402945512500237e-01	1.078067353605130396e+00	1.992002129554748535e-02	3.004987537860870361e-01	1.027122605592012405e-02	1.369863003492355347e-01	1.035945396870374680e-02	1.909340620040893555e-01	5.823672283440828323e-03	1.671554297208786011e-01	1.472077425569295883e-02	2.039942890405654907e-01	1.032701041549444199e-02	1.826666593551635742e-01	1.440971158444881439e-03	7.112970948219299316e-02	1.653184741735458374e-02	1.835616379976272583e-01	1.143641956150531769e-02	2.284595370292663574e-01	1.840323954820632935e-02	2.066473960876464844e-01	5.561674945056438446e-03	1.141732260584831238e-01	9.088993072509765625e-03	2.056833505630493164e-01
4.839999999999999858e-02	3.767184944280967951e-01	7.750968495683936421e-01	-3.983783551402968470e-01	1.151815343996490437e+00	2.534038759768009186e-02	3.466334044933319092e-01	1.284073106944561005e-02	1.657534241676330566e-01	1.380580756813287735e-02	2.239010930061340332e-01	7.488549686968326569e-03	1.906158328056335449e-01	1.868981122970581055e-02	2.353780269622802734e-01	1.345434784889221191e-02	2.039999961853027344e-01	1.971139805391430855e-03	8.368200808763504028e-02	2.073278464376926422e-02	2.219178080558776855e-01	1.492446009069681168e-02	2.506527304649353027e-01	2.322831377387046814e-02	2.297687828540802002e-01	7.241055835038423538e-03	1.456692963838577271e-01	1.210052985697984695e-02	2.422192096710205078e-01
5.290000000000000258e-02	3.904922417624663300e-01	8.426249728978838505e-01	-4.521327311354175205e-01	1.233117214660350180e+00	3.227056935429573059e-02	3.890274167060852051e-01	1.596764288842678070e-02	1.917808204889297485e-01	1.805427111685276031e-02	2.541208863258361816e-01	9.900922887027263641e-03	2.082111388444900513e-01	2.354916185140609741e-02	2.738944292068481445e-01	1.693520881235599518e-02	2.360000014305114746e-01	2.705219434574246407e-03	1.059972122311592102e-01	2.548433095216751099e-02	2.493150681257247925e-01	1.977236010134220123e-02	2.806788384914398193e-01	2.982031740248203278e-02	2.500000000000000000e-01	9.668339043855667114e-03	1.719160079956054688e-01	1.565591059625148773e-02	2.598105669021606445e-01
5.759999999999999842e-02	4.034132694285680332e-01	6.353265846223130620e-01	-2.319133151937450288e-01	1.038739854050881206e+00	4.063575342297554016e-02	4.239401519298553467e-01	2.006661705672740936e-02	2.205479443073272705e-01	2.373701706528663635e-02	2.843406498432159424e-01	1.293167844414710999e-02	2.302052825689315796e-01	2.968621440231800079e-02	3.009985685348510742e-01	2.144265361130237579e-02	2.626666724681854248e-01	3.738368628546595573e-03	1.171548143029212952e-01	3.130310773849487305e-02	2.821917831897735596e-01	2.515740320086479187e-02	3.107049465179443359e-01	3.745209053158760071e-02	2.861271798610687256e-01	1.289791800081729889e-02	2.060367465019226074e-01	1.999986357986927032e-02	2.922868728637695312e-01
6.250000000000000000e-02	4.169026634496457717e-01	5.415899275559555859e-01	-1.246872641063098142e-01	9.584925910056013576e-01	5.003468319773674011e-02	4.538653492927551270e-01	2.502888999879360199e-02	2.397260218858718872e-01	3.043939359486103058e-02	3.131868243217468262e-01	1.638375036418437958e-02	2.536656856536865234e-01	3.693786263465881348e-02	3.409415185451507568e-01	2.714664489030838013e-02	2.960000038146972656e-01	5.029805004596710205e-03	1.422594189643859863e-01	3.823669254779815674e-02	3.191780745983123779e-01	3.137876093387603760e-02	3.550913929939270020e-01	4.630712047219276428e-02	3.078034818172454834e-01	1.699098385870456696e-02	2.414698153734207153e-01	2.545869909226894379e-02	3.125845789909362793e-01
6.760000000000000731e-02	4.304573148871373989e-01	5.413966658056128534e-01	-1.109393509184754545e-01	9.718539806927501967e-01	6.100463867187500000e-02	4.775561094284057617e-01	3.092923574149608612e-02	2.780821919441223145e-01	3.809342533349990845e-02	3.420329689979553223e-01	2.071922644972801208e-02	2.800586521625518799e-01	4.523613676428794861e-02	3.808844387531280518e-01	3.367326036095619202e-02	3.413333296775817871e-01	6.892192177474498749e-03	1.729428172111511230e-01	4.648222401738166809e-02	3.643835484981536865e-01	3.832084685564041138e-02	3.825065195560455322e-01	5.665044859051704407e-02	3.294797539710998535e-01	2.164837718009948730e-02	2.742782235145568848e-01	3.184886649250984192e-02	3.328822851181030273e-01
7.290000000000000646e-02	4.433210310831962042e-01	6.146432898233906705e-01	-1.713222587401944663e-01	1.057964320906586764e+00	7.357961684465408325e-02	5.037406682968139648e-01	3.772687166929244995e-02	3.013698756694793701e-01	4.746723547577857971e-02	3.736263811588287354e-01	2.563910931348800659e-02	3.035190701484680176e-01	5.479852482676506042e-02	4.194008708000183105e-01	4.132163897156715393e-02	3.746666610240936279e-01	9.189589880406856537e-03	2.050209194421768188e-01	5.639317631721496582e-02	3.945205509662628174e-01	4.711913689970970154e-02	4.112271666526794434e-01	6.873352080583572388e-02	3.627167642116546631e-01	2.766559273004531860e-02	3.044619560241699219e-01	4.005411267280578613e-02	3.667117655277252197e-01
7.840000000000001135e-02	4.561164166440994094e-01	6.202567348316491147e-01	-1.641403181875497053e-01	1.076373151475748635e+00	8.759640157222747803e-02	5.299251675605773926e-01	4.555774480104446411e-02	3.369863033294677734e-01	5.790825933218002319e-02	4.134615361690521240e-01	3.172780200839042664e-02	3.284457623958587646e-01	6.613474339246749878e-02	4.579172730445861816e-01	5.049289390444755554e-02	4.053333401679992676e-01	1.225505210459232330e-02	2.343096286058425903e-01	6.744612753391265869e-02	4.246575236320495605e-01	5.701211467385292053e-02	4.412532746791839600e-01	8.170005679130554199e-02	3.959537446498870850e-01	3.477066755294799805e-02	3.372703492641448975e-01	4.933344945311546326e-02	3.924221992492675781e-01
8.409999999999999420e-02	4.686641580688442055e-01	5.364926300345820298e-01	-6.782847196573782433e-02	1.005156788103426235e+00	1.024157032370567322e-01	5.598503947257995605e-01	5.474134907126426697e-02	3.630136847496032715e-01	6.989912688732147217e-02	4.450549483299255371e-01	3.827178850769996643e-02	3.372434079647064209e-01	7.866711169481277466e-02	4.964336752891540527e-01	6.117343157529830933e-02	4.426666796207427979e-01	1.589826121926307678e-02	2.663877308368682861e-01	7.959350198507308960e-02	4.465753436088562012e-01	6.797938793897628784e-02	4.725848436355590820e-01	9.576752781867980957e-02	4.306358397006988525e-01	4.342593625187873840e-02	3.700787425041198730e-01	6.063181161880493164e-02	4.154262542724609375e-01
8.999999999999999667e-02	4.805272101473113677e-01	6.167038899134167362e-01	-1.361766797661053685e-01	1.097231100060727993e+00	1.189828515052795410e-01	5.810473561286926270e-01	6.510094553232192993e-02	3.890410959720611572e-01	8.303876966238021851e-02	4.656593501567840576e-01	4.599138349294662476e-02	3.709677457809448242e-01	9.217134863138198853e-02	5.221112966537475586e-01	7.300972193479537964e-02	4.733333289623260498e-01	2.003765478730201721e-02	2.956764400005340576e-01	9.253619611263275146e-02	4.739725887775421143e-01	8.014333248138427734e-02	4.973890483379364014e-01	1.114184334874153137e-01	4.653179049491882324e-01	5.354301631450653076e-02	4.015747904777526855e-01	7.345293462276458740e-02	4.506089389324188232e-01
9.610000000000000486e-02	4.919491925449101521e-01	5.981398638487063213e-01	-1.061906713037961691e-01	1.090089056393616529e+00	1.365633308887481689e-01	5.997506380081176758e-01	7.659574598073959351e-02	4.123287796974182129e-01	9.797297418117523193e-02	5.096153616905212402e-01	5.445847287774085999e-02	3.944281637668609619e-01	1.069532856345176697e-01	5.420827269554138184e-01	8.581820875406265259e-02	5.080000162124633789e-01	2.556364424526691437e-02	3.193863332271575928e-01	1.068384200334548950e-01	4.972602725028991699e-01	9.298040717840194702e-02	5.169712901115417480e-01	1.293731480836868286e-01	4.985549151897430420e-01	6.510830670595169067e-02	4.291338622570037842e-01	8.774243295192718506e-02	4.749661684036254883e-01
1.024000000000000049e-01	5.039183734444838692e-01	4.782006188833917149e-01	2.571775456109215430e-02	9.821189923278755840e-01	1.542866528034210205e-01	6.209476590156555176e-01	8.978995680809020996e-02	4.356164336204528809e-01	1.140831485390663147e-01	5.412088036537170410e-01	6.389050930738449097e-02	4.237536787986755371e-01	1.233867332339286804e-01	5.634807348251342773e-01	9.993880987167358398e-02	5.306666493415832520e-01	3.205481171607971191e-02	3.417015373706817627e-01	1.222962439060211182e-01	5.191780924797058105e-01	1.076396927237510681e-01	5.443864464759826660e-01	1.481501609086990356e-01	5.115606784820556641e-01	7.811501622200012207e-02	4.619422554969787598e-01	1.037518456578254700e-01	5.020297765731811523e-01
1.089000000000000107e-01	5.153674404732935255e-01	4.972060838338450139e-01	1.816135663944851153e-02	1.012573524307138539e+00	1.731117069721221924e-01	6.483790278434753418e-01	1.032084822654724121e-01	4.602739810943603516e-01	1.311585754156112671e-01	5.782967209815979004e-01	7.419236749410629272e-02	4.472140669822692871e-01	1.408668011426925659e-01	5.934379696846008301e-01	1.150248125195503235e-01	5.613333582878112793e-01	4.025883227586746216e-02	3.612273335456848145e-01	1.385493874549865723e-01	5.424657464027404785e-01	1.236588358879089355e-01	5.639686584472656250e-01	1.677494794130325317e-01	5.462427735328674316e-01	9.241355210542678833e-02	4.973753392696380615e-01	1.211344599723815918e-01	5.223274827003479004e-01
1.156000000000000222e-01	5.250485322173030767e-01	4.710285504312654581e-01	5.401998178603761858e-02	9.960770826485685348e-01	1.930657327175140381e-01	6.683291792869567871e-01	1.180681139230728149e-01	4.808219075202941895e-01	1.494915485382080078e-01	6.140109896659851074e-01	8.507182449102401733e-02	4.692082107067108154e-01	1.592099964618682861e-01	6.176890134811401367e-01	1.310558170080184937e-01	5.879999995231628418e-01	4.967272281646728516e-02	3.905160427093505859e-01	1.554211080074310303e-01	5.630136728286743164e-01	1.399567574262619019e-01	5.992166996002197266e-01	1.872060745954513550e-01	5.736994147300720215e-01	1.081059053540229797e-01	5.275590419769287109e-01	1.392240673303604126e-01	5.466846823692321777e-01
1.225000000000000255e-01	5.351176223668567822e-01	4.419374017746251493e-01	9.318022059223163289e-02	9.770550241414819315e-01	2.129449546337127686e-01	6.783042550086975098e-01	1.340153664350509644e-01	5.041095614433288574e-01	1.690208762884140015e-01	6.346153616905212402e-01	9.717446565628051758e-02	4.794721305370330811e-01	1.788105070590972900e-01	6.333808898925781250e-01	1.477190852165222168e-01	6.106666922569274902e-01	6.063633784651756287e-02	4.211994409561157227e-01	1.724763810634613037e-01	5.821917653083801270e-01	1.579069048166275024e-01	6.227154135704040527e-01	2.071859687566757202e-01	6.026011705398559570e-01	1.258379966020584106e-01	5.511810779571533203e-01	1.588636338710784912e-01	5.669823884963989258e-01
1.295999999999999930e-01	5.460223624057052305e-01	4.982456948424704990e-01	4.777666756323473152e-02	1.044268057248175730e+00	2.325793355703353882e-01	6.957606077194213867e-01	1.507239490747451782e-01	5.383561849594116211e-01	1.886997669935226440e-01	6.497252583503723145e-01	1.098547130823135376e-01	5.029325485229492188e-01	1.990974545478820801e-01	6.562054157257080078e-01	1.650282144546508789e-01	6.240000128746032715e-01	7.298655062913894653e-02	4.588563442230224609e-01	1.896404027938842773e-01	6.000000238418579102e-01	1.753199100494384766e-01	6.357702612876892090e-01	2.269212007522583008e-01	6.213873028755187988e-01	1.442635953426361084e-01	5.774278044700622559e-01	1.784080266952514648e-01	5.845737457275390625e-01
1.368999999999999939e-01	5.574318271399953950e-01	5.084671091780434971e-01	4.896471796195189796e-02	1.065898936318038892e+00	2.520164847373962402e-01	7.094762921333312988e-01	1.673985421657562256e-01	5.547945499420166016e-01	2.094730585813522339e-01	6.717032790184020996e-01	1.232213005423545837e-01	5.161290168762207031e-01	2.179027944803237915e-01	6.790299415588378906e-01	1.827452629804611206e-01	6.560000181198120117e-01	8.679812401533126831e-02	4.909344613552093506e-01	2.073482424020767212e-01	6.342465877532958984e-01	1.937324106693267822e-01	6.566579341888427734e-01	2.466836124658584595e-01	6.343930363655090332e-01	1.631855219602584839e-01	6.023622155189514160e-01	1.983671039342880249e-01	6.116373538970947266e-01
1.444000000000000006e-01	5.688563306952092447e-01	3.767878515804998774e-01	1.920684791147093673e-01	9.456441822757091220e-01	2.718344926834106445e-01	7.231920361518859863e-01	1.843722313642501831e-01	5.780822038650512695e-01	2.296073734760284424e-01	6.881868243217468262e-01	1.364723592996597290e-01	5.410557389259338379e-01	2.383392602205276489e-01	6.961483359336853027e-01	2.007138431072235107e-01	6.773333549499511719e-01	1.017719879746437073e-01	5.230125784873962402e-01	2.254367470741271973e-01	6.534246802330017090e-01	2.121109068393707275e-01	6.697127819061279297e-01	2.672071754932403564e-01	6.546242833137512207e-01	1.829165518283843994e-01	6.220472455024719238e-01	2.185233235359191895e-01	6.400541067123413086e-01
1.521000000000000130e-01	5.792909370129146751e-01	3.401417733056019133e-01	2.391491637073127619e-01	9.194327103185165884e-01	2.906187474727630615e-01	7.319201827049255371e-01	2.011487931013107300e-01	6.013698577880859375e-01	2.500475943088531494e-01	7.019230723381042480e-01	1.507291495800018311e-01	5.601173043251037598e-01	2.577970623970031738e-01	7.047075629234313965e-01	2.187028378248214722e-01	6.919999718666076660e-01	1.180644780397415161e-01	5.550906658172607422e-01	2.435864359140396118e-01	6.671232581138610840e-01	2.307137846946716309e-01	6.840730905532836914e-01	2.869355976581573486e-01	6.734104156494140625e-01	2.031507045030593872e-01	6.456692814826965332e-01	2.385707795619964600e-01	6.657645702362060547e-01
1.600000000000000311e-01	5.893238934744777779e-01	3.826936556251702148e-01	2.066302378493075631e-01	9.720175490996479928e-01	3.091785907745361328e-01	7.431421279907226562e-01	2.185507416725158691e-01	6.219177842140197754e-01	2.699847817420959473e-01	7.170329689979553223e-01	1.646597534418106079e-01	5.791788697242736816e-01	2.767722904682159424e-01	7.189729213714599609e-01	2.367190122604370117e-01	7.146666646003723145e-01	1.357027739286422729e-01	5.857740640640258789e-01	2.606620788574218750e-01	6.821917891502380371e-01	2.486027479171752930e-01	7.023498415946960449e-01	3.057601749897003174e-01	6.835260391235351562e-01	2.234868556261062622e-01	6.640419960021972656e-01	2.583123147487640381e-01	6.901217699050903320e-01
1.681000000000000272e-01	5.984530844958764195e-01	4.111570671741370253e-01	1.872960173217393942e-01	1.009610151670013334e+00	3.268678784370422363e-01	7.543640732765197754e-01	2.361158281564712524e-01	6.397260427474975586e-01	2.902346551418304443e-01	7.321428656578063965e-01	1.795281320810317993e-01	5.865102410316467285e-01	2.954417169094085693e-01	7.303851842880249023e-01	2.545652389526367188e-01	7.386666536331176758e-01	1.526409834623336792e-01	6.108786463737487793e-01	2.771395444869995117e-01	6.972602605819702148e-01	2.663217186927795410e-01	7.193211317062377930e-01	3.236197531223297119e-01	6.994219422340393066e-01	2.433606684207916260e-01	6.876640319824218750e-01	2.780198752880096436e-01	7.050067782402038574e-01
1.763999999999999735e-01	6.074877503761149100e-01	4.322752426499485434e-01	1.752125077261663666e-01	1.039762993026063453e+00	3.429317474365234375e-01	7.705735564231872559e-01	2.521378695964813232e-01	6.547945141792297363e-01	3.095940649509429932e-01	7.513736486434936523e-01	1.939072310924530029e-01	5.967742204666137695e-01	3.127926588058471680e-01	7.417974472045898438e-01	2.716976106166839600e-01	7.453333139419555664e-01	1.714483797550201416e-01	6.359832882881164551e-01	2.935150563716888428e-01	7.068493366241455078e-01	2.837415039539337158e-01	7.402088642120361328e-01	3.409900367259979248e-01	7.138728499412536621e-01	2.637715935707092285e-01	6.994750499725341797e-01	2.970000207424163818e-01	7.225980758666992188e-01
1.848999999999999810e-01	6.174400450140364871e-01	4.216686692216971566e-01	1.957713757923393305e-01	1.039108714235733588e+00	3.590568304061889648e-01	7.830423712730407715e-01	2.688940167427062988e-01	6.808218955993652344e-01	3.290078341960906982e-01	7.664835453033447266e-01	2.082251757383346558e-01	6.085044145584106445e-01	3.289746344089508057e-01	7.446504831314086914e-01	2.880549430847167969e-01	7.586666941642761230e-01	1.910986006259918213e-01	6.596931815147399902e-01	3.095642626285552979e-01	7.301369905471801758e-01	3.004337847232818604e-01	7.506527304649353027e-01	3.581564128398895264e-01	7.297688126564025879e-01	2.829926908016204834e-01	7.139107584953308105e-01	3.153003752231597900e-01	7.280108332633972168e-01
1.935999999999999943e-01	6.271730795240975098e-01	4.298999587974734471e-01	1.972731207266240627e-01	1.057073038321570957e+00	3.743862211704254150e-01	7.917705774307250977e-01	2.848276793956756592e-01	6.972602605819702148e-01	3.465522825717926025e-01	7.829670310020446777e-01	2.227537781000137329e-01	6.187683343887329102e-01	3.447964191436767578e-01	7.532097101211547852e-01	3.043850660324096680e-01	7.720000147819519043e-01	2.106196880340576172e-01	6.764295697212219238e-01	3.245054781436920166e-01	7.328767180442810059e-01	3.167317211627960205e-01	7.650130391120910645e-01	3.745208978652954102e-01	7.398843765258789062e-01	3.024925589561462402e-01	7.309711575508117676e-01	3.331996500492095947e-01	7.469553351402282715e-01
2.025000000000000133e-01	6.368467414741231236e-01	3.906011984164944328e-01	2.462455430576286908e-01	1.027447939890617556e+00	3.887566626071929932e-01	8.092269301414489746e-01	3.006253838539123535e-01	7.164383530616760254e-01	3.638180494308471680e-01	7.953296899795532227e-01	2.361679226160049438e-01	6.290322542190551758e-01	3.599521517753601074e-01	7.589158415794372559e-01	3.194166719913482666e-01	7.773333191871643066e-01	2.302631139755249023e-01	6.959553956985473633e-01	3.385765850543975830e-01	7.479451894760131836e-01	3.316153883934020996e-01	7.728459239006042480e-01	3.894854187965393066e-01	7.514451146125793457e-01	3.208093643188476562e-01	7.440944910049438477e-01	3.499500453472137451e-01	7.618403434753417969e-01
2.116000000000000103e-01	6.465597994536860238e-01	3.141793416519298443e-01	3.323804578017561795e-01	9.607391411056158681e-01	4.022293686866760254e-01	8.167082071304321289e-01	3.154510259628295898e-01	7.315068244934082031e-01	3.794931769371032715e-01	8.049450516700744629e-01	2.493850141763687134e-01	6.378298997879028320e-01	3.733136653900146484e-01	7.746077179908752441e-01	3.340131938457489014e-01	7.853333353996276855e-01	2.497162222862243652e-01	7.029288411140441895e-01	3.516960144042968750e-01	7.520548105239868164e-01	3.466622233390808105e-01	7.767624258995056152e-01	4.035325050354003906e-01	7.673410177230834961e-01	3.391533792018890381e-01	7.506561875343322754e-01	3.665168881416320801e-01	7.699593901634216309e-01
2.209000000000000408e-01	6.555463925070896813e-01	2.928359831606122121e-01	3.627104093464774692e-01	9.483823756677018935e-01	4.145731031894683838e-01	8.229426145553588867e-01	3.297396600246429443e-01	7.397260069847106934e-01	3.944409787654876709e-01	8.186812996864318848e-01	2.622759342193603516e-01	6.422287225723266602e-01	3.865528404712677002e-01	7.860199809074401855e-01	3.479230403900146484e-01	7.919999957084655762e-01	2.685508131980895996e-01	7.112970948219299316e-01	3.642240464687347412e-01	7.575342655181884766e-01	3.603832125663757324e-01	7.872062921524047852e-01	4.163835048675537109e-01	7.789017558097839355e-01	3.561647534370422363e-01	7.598425149917602539e-01	3.815949559211730957e-01	7.821380496025085449e-01
2.303999999999999937e-01	6.649271498035147498e-01	3.088192263335610699e-01	3.561079234699536800e-01	9.737463761370758197e-01	4.265767931938171387e-01	8.329176902770996094e-01	3.429134786128997803e-01	7.479451894760131836e-01	4.091440439224243164e-01	8.255494236946105957e-01	2.746163904666900635e-01	6.554251909255981445e-01	3.992143571376800537e-01	7.888730168342590332e-01	3.607315123081207275e-01	7.946666479110717773e-01	2.868416309356689453e-01	7.266387939453125000e-01	3.759703636169433594e-01	7.657534480094909668e-01	3.727783262729644775e-01	7.950391769409179688e-01	4.289422929286956787e-01	7.861271500587463379e-01	3.723262548446655273e-01	7.650918364524841309e-01	3.959524333477020264e-01	7.902570962905883789e-01
2.400999999999999801e-01	6.738886769542269395e-01	3.752332029428029347e-01	2.986554740114240047e-01	1.049121879897029874e+00	4.377303719520568848e-01	8.354114890098571777e-01	3.552987575531005859e-01	7.506849169731140137e-01	4.220593869686126709e-01	8.310439586639404297e-01	2.865627408027648926e-01	6.642228960990905762e-01	4.105030000209808350e-01	7.917261123657226562e-01	3.730777204036712646e-01	7.986666560173034668e-01	3.041128814220428467e-01	7.336122989654541016e-01	3.874311745166778564e-01	7.780821919441223145e-01	3.846431076526641846e-01	8.054830431938171387e-01	4.406040310859680176e-01	7.962427735328674316e-01	3.870055377483367920e-01	7.769029140472412109e-01	4.094601571559906006e-01	7.997293472290039062e-01
2.500000000000000000e-01	6.820107180904148025e-01	3.206319212085748660e-01	3.613787968818399365e-01	1.002642639298989558e+00	4.478638172149658203e-01	8.391520977020263672e-01	3.669635057449340820e-01	7.602739930152893066e-01	4.347707927227020264e-01	8.310439586639404297e-01	2.982984185218811035e-01	6.686217188835144043e-01	4.211323857307434082e-01	7.974322438240051270e-01	3.848188221454620361e-01	8.026666641235351562e-01	3.209423422813415527e-01	7.433751821517944336e-01	3.977975547313690186e-01	7.849314808845520020e-01	3.964194953441619873e-01	8.133159279823303223e-01	4.519191682338714600e-01	8.049132823944091797e-01	4.013720750808715820e-01	7.795275449752807617e-01	4.218326210975646973e-01	8.010825514793395996e-01
2.600999999999999979e-01	6.900040406338155963e-01	3.364033515341496305e-01	3.536006890996659657e-01	1.026407392167965282e+00	4.556305110454559326e-01	8.416458964347839355e-01	3.760859072208404541e-01	7.616438269615173340e-01	4.442329704761505127e-01	8.379120826721191406e-01	3.070780932903289795e-01	6.715542674064636230e-01	4.289277493953704834e-01	7.988587617874145508e-01	3.933781981468200684e-01	8.040000200271606445e-01	3.341829478740692139e-01	7.573221921920776367e-01	4.056556224822998047e-01	7.890411019325256348e-01	4.051701724529266357e-01	8.185378313064575195e-01	4.595441222190856934e-01	8.092485666275024414e-01	4.127605855464935303e-01	7.900262475013732910e-01	4.314178824424743652e-01	8.064952492713928223e-01
2.704000000000000292e-01	6.977369588153146118e-01	3.714348612284263940e-01	3.263020975868882179e-01	1.069171820043741006e+00	4.646894037723541260e-01	8.428927659988403320e-01	3.870029151439666748e-01	7.712329030036926270e-01	4.556324481964111328e-01	8.392857313156127930e-01	3.171761035919189453e-01	6.803519129753112793e-01	4.377357363700866699e-01	8.059914112091064453e-01	4.041063189506530762e-01	8.080000281333923340e-01	3.499113023281097412e-01	7.642956972122192383e-01	4.150703549385070801e-01	7.904109358787536621e-01	4.151991605758666992e-01	8.224543333053588867e-01	4.691874980926513672e-01	8.135837912559509277e-01	4.257060885429382324e-01	7.952755689620971680e-01	4.425054788589477539e-01	8.132611513137817383e-01
2.809000000000000385e-01	7.060269011052709986e-01	2.604258399629658660e-01	4.456010611423051326e-01	9.664527410682368647e-01	4.729457795619964600e-01	8.466334342956542969e-01	3.969614505767822266e-01	7.739726305007934570e-01	4.654209017753601074e-01	8.406593203544616699e-01	3.264314532279968262e-01	6.876832842826843262e-01	4.463738501071929932e-01	8.074179887771606445e-01	4.138010740280151367e-01	8.093333244323730469e-01	3.647764027118682861e-01	7.712692022323608398e-01	4.237577319145202637e-01	7.945205569267272949e-01	4.248133599758148193e-01	8.224543333053588867e-01	4.779065847396850586e-01	8.193641901016235352e-01	4.379512965679168701e-01	7.992125749588012695e-01	4.526141881942749023e-01	8.200270533561706543e-01
2.916000000000000258e-01	7.147279403906658946e-01	2.770044908214566171e-01	4.377234495692092775e-01	9.917324312121225116e-01	4.804880321025848389e-01	8.491271734237670898e-01	4.064441621303558350e-01	7.794520258903503418e-01	4.748762845993041992e-01	8.475274443626403809e-01	3.355101346969604492e-01	6.891495585441589355e-01	4.538089931011199951e-01	8.088445067405700684e-01	4.229179322719573975e-01	8.146666884422302246e-01	3.790297806262969971e-01	7.726638913154602051e-01	4.312419295310974121e-01	7.986301183700561523e-01	4.333872795104980469e-01	8.289816975593566895e-01	4.858985543251037598e-01	8.222543597221374512e-01	4.492514133453369141e-01	8.057742714881896973e-01	4.624509811401367188e-01	8.213802576065063477e-01
3.025000000000000466e-01	7.230594118854631880e-01	3.201302938046401980e-01	4.029291180808229900e-01	1.043189705690103386e+00	4.875066280364990234e-01	8.528678417205810547e-01	4.153490662574768066e-01	7.876712083816528320e-01	4.834615886211395264e-01	8.502747416496276855e-01	3.439364433288574219e-01	6.950146555900573730e-01	4.609858691692352295e-01	8.102710247039794922e-01	4.313617646694183350e-01	8.173333406448364258e-01	3.918150067329406738e-01	7.838214635848999023e-01	4.386921226978302002e-01	8.041095733642578125e-01	4.413288533687591553e-01	8.315926790237426758e-01	4.931361675262451172e-01	8.236994147300720215e-01	4.594908952713012695e-01	8.136482834815979004e-01	4.715127646923065186e-01	8.240866065025329590e-01
3.136000000000000454e-01	7.307156546436659461e-01	3.355760502856582894e-01	3.951396043580076567e-01	1.066291704929324347e+00	4.940219521522521973e-01	8.578553795814514160e-01	4.232887029647827148e-01	7.876712083816528320e-01	4.915438592433929443e-01	8.516483306884765625e-01	3.524375259876251221e-01	7.023460268974304199e-01	4.675578773021697998e-01	8.131241202354431152e-01	4.393636584281921387e-01	8.199999928474426270e-01	4.038253724575042725e-01	7.907949686050415039e-01	4.452246725559234619e-01	8.136986494064331055e-01	4.488760828971862793e-01	8.381201028823852539e-01	5.004689097404479980e-01	8.236994147300720215e-01	4.692272245883941650e-01	8.162729740142822266e-01	4.796636402606964111e-01	8.281461596488952637e-01
3.249000000000000776e-01	7.382986048609350149e-01	3.423587454213898873e-01	3.959398594395451276e-01	1.080657350282324902e+00	4.997143447399139404e-01	8.603491187095642090e-01	4.305077791213989258e-01	7.931506633758544922e-01	4.987152516841888428e-01	8.557692170143127441e-01	3.598309159278869629e-01	7.038123011589050293e-01	4.739395976066589355e-01	8.145506381988525391e-01	4.463933706283569336e-01	8.226666450500488281e-01	4.152647852897644043e-01	7.977684736251831055e-01	4.512609541416168213e-01	8.150684833526611328e-01	4.556413888931274414e-01	8.420365452766418457e-01	5.067279338836669922e-01	8.265895843505859375e-01	4.784196019172668457e-01	8.188976645469665527e-01	4.871414899826049805e-01	8.281461596488952637e-01
3.363999999999999768e-01	7.458783136262965296e-01	3.716832433274722680e-01	3.741950702988242616e-01	1.117561556953768687e+00	5.051823258399963379e-01	8.640897870063781738e-01	4.371898472309112549e-01	7.945205569267272949e-01	5.053768754005432129e-01	8.571428656578063965e-01	3.667214810848236084e-01	7.067448496818542480e-01	4.791795611381530762e-01	8.159771561622619629e-01	4.534502625465393066e-01	8.253333568572998047e-01	4.262011945247650146e-01	8.019526004791259766e-01	4.570049643516540527e-01	8.164383769035339355e-01	4.622978866100311279e-01	8.420365452766418457e-01	5.126199722290039062e-01	8.265895843505859375e-01	4.862657785415649414e-01	8.215222954750061035e-01	4.944901764392852783e-01	8.308525085449218750e-01
3.480999999999999650e-01	7.536598053094584193e-01	3.120179175619738898e-01	4.416418877474845295e-01	1.065677722871432254e+00	5.103442668914794922e-01	8.653366565704345703e-01	4.434572756290435791e-01	7.986301183700561523e-01	5.118616819381713867e-01	8.585164546966552734e-01	3.726742565631866455e-01	7.111436724662780762e-01	4.842767715454101562e-01	8.159771561622619629e-01	4.598477184772491455e-01	8.373333215713500977e-01	4.355471134185791016e-01	8.033472895622253418e-01	4.624974429607391357e-01	8.191781044006347656e-01	4.681452810764312744e-01	8.420365452766418457e-01	5.181382298469543457e-01	8.309248685836791992e-01	4.936292171478271484e-01	8.215222954750061035e-01	5.008667707443237305e-01	8.308525085449218750e-01
3.599999999999999867e-01	7.602752494155049501e-01	2.587432970789154130e-01	5.015319523365895371e-01	1.019018546494420363e+00	5.147581100463867188e-01	8.678303956985473633e-01	4.492080807685852051e-01	8.013698458671569824e-01	5.178843140602111816e-01	8.612637519836425781e-01	3.781921565532684326e-01	7.126099467277526855e-01	4.888982474803924561e-01	8.174037337303161621e-01	4.652117788791656494e-01	8.413333296775817871e-01	4.447910785675048828e-01	8.089261054992675781e-01	4.675548970699310303e-01	8.232876658439636230e-01	4.734691381454467773e-01	8.433420658111572266e-01	5.229089260101318359e-01	8.309248685836791992e-01	5.003807544708251953e-01	8.254593014717102051e-01	5.067062973976135254e-01	8.335588574409484863e-01
3.720999999999999863e-01	7.664535442979434343e-01	3.041802131034783141e-01	4.622733311944651202e-01	1.070633757401421748e+00	5.190970897674560547e-01	8.728179335594177246e-01	4.548841118812561035e-01	8.027397394180297852e-01	5.229349136352539062e-01	8.626373410224914551e-01	3.833974301815032959e-01	7.126099467277526855e-01	4.932546913623809814e-01	8.188302516937255859e-01	4.703922867774963379e-01	8.426666855812072754e-01	4.528795778751373291e-01	8.089261054992675781e-01	4.719937443733215332e-01	8.232876658439636230e-01	4.785346090793609619e-01	8.472585082054138184e-01	5.274417400360107422e-01	8.338150382041931152e-01	5.068535208702087402e-01	8.280839920043945312e-01	5.123622417449951172e-01	8.376184105873107910e-01
3.844000000000000195e-01	7.746698383085323103e-01	3.557925899482629051e-01	4.188772483602694052e-01	1.130462428256795215e+00	5.232524871826171875e-01	8.740648627281188965e-01	4.599279463291168213e-01	8.068493008613586426e-01	5.276864171028137207e-01	8.640109896659851074e-01	3.882493674755096436e-01	7.170087695121765137e-01	4.972304999828338623e-01	8.202567696571350098e-01	4.748249351978302002e-01	8.453333377838134766e-01	4.607301354408264160e-01	8.145048618316650391e-01	4.762694537639617920e-01	8.246575593948364258e-01	4.833485186100006104e-01	8.511749505996704102e-01	5.314989089965820312e-01	8.338150382041931152e-01	5.127891302108764648e-01	8.320209980010986328e-01	5.178210735321044922e-01	8.403247594833374023e-01
3.969000000000000306e-01	7.833715810729813267e-01	2.979733404642901373e-01	4.853982406086911894e-01	1.081344921537271464e+00	5.268774032592773438e-01	8.765586018562316895e-01	4.646183252334594727e-01	8.095890283584594727e-01	5.320504307746887207e-01	8.653846383094787598e-01	3.929721713066101074e-01	7.228739261627197266e-01	5.008733272552490234e-01	8.259629011154174805e-01	4.790400564670562744e-01	8.453333377838134766e-01	4.677718579769134521e-01	8.158996105194091797e-01	4.804635941982269287e-01	8.260273933410644531e-01	4.874688982963562012e-01	8.537858724594116211e-01	5.353521704673767090e-01	8.352600932121276855e-01	5.183168053627014160e-01	8.346456885337829590e-01	5.222465991973876953e-01	8.457374572753906250e-01
4.096000000000000196e-01	7.908177803149778473e-01	2.629677067012177183e-01	5.278500736137601290e-01	1.053785487016195566e+00	5.302302837371826172e-01	8.802992701530456543e-01	4.689008295536041260e-01	8.150684833526611328e-01	5.361561179161071777e-01	8.667582273483276367e-01	3.974979221820831299e-01	7.302052974700927734e-01	5.041967034339904785e-01	8.288159966468811035e-01	4.830172061920166016e-01	8.479999899864196777e-01	4.746436774730682373e-01	8.186889886856079102e-01	4.839779734611511230e-01	8.260273933410644531e-01	4.915144741535186768e-01	8.537858724594116211e-01	5.388384461402893066e-01	8.367052078247070312e-01	5.233685374259948730e-01	8.372703194618225098e-01	5.265361666679382324e-01	8.470906615257263184e-01
4.225000000000000422e-01	7.971258296315444358e-01	2.599480422689470771e-01	5.371777873625973587e-01	1.057073871900491513e+00	5.331478714942932129e-01	8.840398788452148438e-01	4.730881750583648682e-01	8.164383769035339355e-01	5.397928357124328613e-01	8.681318759918212891e-01	4.011742472648620605e-01	7.316715717315673828e-01	5.072346329689025879e-01	8.330955505371093750e-01	4.864708781242370605e-01	8.493333458900451660e-01	4.805231094360351562e-01	8.242678046226501465e-01	4.870980978012084961e-01	8.273972868919372559e-01	4.953220784664154053e-01	8.537858724594116211e-01	5.423315167427062988e-01	8.367052078247070312e-01	5.277947783470153809e-01	8.372703194618225098e-01	5.306286215782165527e-01	8.484438657760620117e-01
4.356000000000000427e-01	8.030959175464973399e-01	2.383565064367674513e-01	5.647394111097299163e-01	1.041452423983264763e+00	5.360519289970397949e-01	8.840398788452148438e-01	4.767384827136993408e-01	8.191781044006347656e-01	5.432459712028503418e-01	8.681318759918212891e-01	4.045515656471252441e-01	7.331378459930419922e-01	5.100143551826477051e-01	8.359486460685729980e-01	4.895574152469635010e-01	8.493333458900451660e-01	4.860219061374664307e-01	8.270571827888488770e-01	4.899395108222961426e-01	8.273972868919372559e-01	4.982117712497711182e-01	8.537858724594116211e-01	5.452741384506225586e-01	8.381502628326416016e-01	5.320238471031188965e-01	8.372703194618225098e-01	5.344558954238891602e-01	8.484438657760620117e-01
4.489000000000000767e-01	8.096334608685795686e-01	3.209253833741126938e-01	4.887080774944668748e-01	1.130558844242692373e+00	5.385750532150268555e-01	8.840398788452148438e-01	4.800013601779937744e-01	8.232876658439636230e-01	5.462436676025390625e-01	8.722527623176574707e-01	4.077250361442565918e-01	7.331378459930419922e-01	5.128347873687744141e-01	8.373751640319824219e-01	4.925963580608367920e-01	8.506666421890258789e-01	4.913371801376342773e-01	8.284518718719482422e-01	4.924274384975433350e-01	8.273972868919372559e-01	5.013054609298706055e-01	8.550913929939270020e-01	5.479720830917358398e-01	8.381502628326416016e-01	5.359129309654235840e-01	8.385826945304870605e-01	5.377053618431091309e-01	8.484438657760620117e-01
4.624000000000000887e-01	8.159686723296064592e-01	2.937980749602328578e-01	5.221705973693735459e-01	1.109766747289839373e+00	5.409281849861145020e-01	8.840398788452148438e-01	4.830330908298492432e-01	8.232876658439636230e-01	5.490986704826354980e-01	8.736263513565063477e-01	4.107082188129425049e-01	7.390029430389404297e-01	5.149212479591369629e-01	8.388017416000366211e-01	4.951662123203277588e-01	8.506666421890258789e-01	4.959863424301147461e-01	8.354253768920898438e-01	4.949765503406524658e-01	8.273972868919372559e-01	5.039911866188049316e-01	8.563968539237976074e-01	5.503982305526733398e-01	8.395953774452209473e-01	5.393464565277099609e-01	8.412073254585266113e-01	5.406829118728637695e-01	8.497970104217529297e-01
4.761000000000000787e-01	8.221214059563546339e-01	2.213127922028507166e-01	6.008086137535039173e-01	1.043434198159205462e+00	5.430637001991271973e-01	8.840398788452148438e-01	4.857997298240661621e-01	8.246575593948364258e-01	5.516069531440734863e-01	8.763736486434936523e-01	4.135826826095581055e-01	7.390029430389404297e-01	5.170416831970214844e-01	8.388017416000366211e-01	4.977904558181762695e-01	8.506666421890258789e-01	5.005539655685424805e-01	8.382147550582885742e-01	4.969886541366577148e-01	8.287671208381652832e-01	5.065545439720153809e-01	8.590078353881835938e-01	5.526408553123474121e-01	8.395953774452209473e-01	5.425012707710266113e-01	8.412073254585266113e-01	5.436468720436096191e-01	8.511502146720886230e-01
4.900000000000001021e-01	8.274836711385150645e-01	2.937079636285593875e-01	5.337757075099556214e-01	1.121191634767074508e+00	5.449747443199157715e-01	8.852868080139160156e-01	4.884847998619079590e-01	8.246575593948364258e-01	5.538501143455505371e-01	8.791208863258361816e-01	4.162532687187194824e-01	7.404692173004150391e-01	5.189378857612609863e-01	8.388017416000366211e-01	4.999592006206512451e-01	8.506666421890258789e-01	5.043942928314208984e-01	8.423988819122314453e-01	4.987288415431976318e-01	8.301370143890380859e-01	5.089682936668395996e-01	8.590078353881835938e-01	5.547204017639160156e-01	8.410404920578002930e-01	5.452820658683776855e-01	8.464567065238952637e-01	5.461825728416442871e-01	8.511502146720886230e-01
5.040999999999999925e-01	8.332041088614403623e-01	2.661859541331891288e-01	5.670181547282512335e-01	1.099390062994629602e+00	5.468314290046691895e-01	8.852868080139160156e-01	4.908435940742492676e-01	8.246575593948364258e-01	5.560865402221679688e-01	8.804945349693298340e-01	4.183122813701629639e-01	7.404692173004150391e-01	5.207524895668029785e-01	8.388017416000366211e-01	5.020803809165954590e-01	8.519999980926513672e-01	5.083637237548828125e-01	8.437935709953308105e-01	5.006525516510009766e-01	8.328767418861389160e-01	5.108516812324523926e-01	8.603132963180541992e-01	5.564805269241333008e-01	8.439306616783142090e-01	5.477501749992370605e-01	8.477690219879150391e-01	5.483987331390380859e-01	8.511502146720886230e-01
5.183999999999999719e-01	8.402384834126807034e-01	1.891571417260197729e-01	6.510813416866609860e-01	1.029395625138700421e+00	5.485792756080627441e-01	8.865336775779724121e-01	4.927945137023925781e-01	8.273972868919372559e-01	5.580918192863464355e-01	8.804945349693298340e-01	4.205276072025299072e-01	7.419354915618896484e-01	5.223971605300903320e-01	8.388017416000366211e-01	5.038616061210632324e-01	8.519999980926513672e-01	5.116535425186157227e-01	8.437935709953308105e-01	5.025830864906311035e-01	8.342465758323669434e-01	5.126942992210388184e-01	8.603132963180541992e-01	5.581251382827758789e-01	8.468208312988281250e-01	5.502590537071228027e-01	8.490813374519348145e-01	5.503429770469665527e-01	8.511502146720886230e-01
5.328999999999999293e-01	8.464313920103458955e-01	2.040815931494489588e-01	6.423497988608969367e-01	1.050512985159794965e+00	5.499122738838195801e-01	8.865336775779724121e-01	4.947998225688934326e-01	8.301370143890380859e-01	5.602262020111083984e-01	8.818681240081787109e-01	4.223079979419708252e-01	7.448680400848388672e-01	5.239943265914916992e-01	8.388017416000366211e-01	5.055680274963378906e-01	8.533333539962768555e-01	5.146781802177429199e-01	8.437935709953308105e-01	5.040106177330017090e-01	8.356164097785949707e-01	5.145776867866516113e-01	8.616188168525695801e-01	5.595591068267822266e-01	8.468208312988281250e-01	5.526387095451354980e-01	8.490813374519348145e-01	5.523211956024169922e-01	8.538565635681152344e-01
5.475999999999999757e-01	8.519301364142042310e-01	2.321119446800004038e-01	6.198181917342038272e-01	1.084042081094204635e+00	5.511092543601989746e-01	8.865336775779724121e-01	4.965060055255889893e-01	8.342465758323669434e-01	5.619052052497863770e-01	8.818681240081787109e-01	4.241631329059600830e-01	7.463343143463134766e-01	5.253739953041076660e-01	8.416547775268554688e-01	5.069617033004760742e-01	8.546666502952575684e-01	5.174037814140319824e-01	8.465830087661743164e-01	5.055740475654602051e-01	8.369863033294677734e-01	5.162231326103210449e-01	8.616188168525695801e-01	5.609998106956481934e-01	8.497110009193420410e-01	5.546444654464721680e-01	8.503937125205993652e-01	5.539935231208801270e-01	8.538565635681152344e-01
5.625000000000000000e-01	8.576847859352028092e-01	2.060830747600053414e-01	6.516017111751974955e-01	1.063767860695208123e+00	5.523334145545959473e-01	8.865336775779724121e-01	4.981238543987274170e-01	8.342465758323669434e-01	5.635162591934204102e-01	8.818681240081787109e-01	4.258280098438262939e-01	7.463343143463134766e-01	5.265769362449645996e-01	8.416547775268554688e-01	5.084574222564697266e-01	8.546666502952575684e-01	5.199254751205444336e-01	8.507670760154724121e-01	5.069471597671508789e-01	8.369863033294677734e-01	5.175830125808715820e-01	8.629242777824401855e-01	5.622162818908691406e-01	8.511560559272766113e-01	5.564326643943786621e-01	8.503937125205993652e-01	5.556386709213256836e-01	8.538565635681152344e-01
5.776000000000000023e-01	8.629491100067721021e-01	1.100329743276675099e-01	7.529161356791045367e-01	9.729820843344396675e-01	5.535711646080017090e-01	8.877805471420288086e-01	4.995989501476287842e-01	8.342465758323669434e-01	5.649301409721374512e-01	8.818681240081787109e-01	4.273773729801177979e-01	7.463343143463134766e-01	5.276982784271240234e-01	8.416547775268554688e-01	5.099259018898010254e-01	8.546666502952575684e-01	5.222976803779602051e-01	8.521617650985717773e-01	5.080416202545166016e-01	8.369863033294677734e-01	5.190312266349792480e-01	8.642297387123107910e-01	5.633648037910461426e-01	8.511560559272766113e-01	5.581868290901184082e-01	8.530183434486389160e-01	5.570050477981567383e-01	8.552097678184509277e-01
5.928999999999999826e-01	8.675806733135594806e-01	7.493277041366896984e-02	7.926479028998905108e-01	9.425134437272284504e-01	5.546117424964904785e-01	8.877805471420288086e-01	5.008972883224487305e-01	8.342465758323669434e-01	5.662692189216613770e-01	8.818681240081787109e-01	4.285529851913452148e-01	7.463343143463134766e-01	5.287313461303710938e-01	8.416547775268554688e-01	5.111564397811889648e-01	8.546666502952575684e-01	5.244523286819458008e-01	8.521617650985717773e-01	5.092719793319702148e-01	8.369863033294677734e-01	5.202618837356567383e-01	8.655352592468261719e-01	5.644385218620300293e-01	8.511560559272766113e-01	5.598729848861694336e-01	8.530183434486389160e-01	5.584190487861633301e-01	8.552097678184509277e-01
6.084000000000000519e-01	8.724952896162406768e-01	7.565387063779203947e-02	7.968414189784486235e-01	9.481491602540327301e-01	5.555638670921325684e-01	8.877805471420288086e-01	5.021276473999023438e-01	8.342465758323669434e-01	5.675811767578125000e-01	8.818681240081787109e-01	4.298577010631561279e-01	7.463343143463134766e-01	5.296080708503723145e-01	8.416547775268554688e-01	5.123530030250549316e-01	8.546666502952575684e-01	5.265322327613830566e-01	8.521617650985717773e-01	5.102032423019409180e-01	8.369863033294677734e-01	5.213769674301147461e-01	8.655352592468261719e-01	5.655258893966674805e-01	8.511560559272766113e-01	5.614843964576721191e-01	8.530183434486389160e-01	5.595951080322265625e-01	8.565629124641418457e-01
6.241000000000000991e-01	8.774760670845933586e-01	7.639234724125718023e-02	8.010837198433361506e-01	9.538684143258505665e-01	5.565091967582702637e-01	8.877805471420288086e-01	5.031405091285705566e-01	8.356164097785949707e-01	5.685464143753051758e-01	8.818681240081787109e-01	4.310333132743835449e-01	7.478005886077880859e-01	5.305935144424438477e-01	8.416547775268554688e-01	5.132640004158020020e-01	8.546666502952575684e-01	5.286325216293334961e-01	8.521617650985717773e-01	5.111277103424072266e-01	8.369863033294677734e-01	5.223153233528137207e-01	8.655352592468261719e-01	5.663753747940063477e-01	8.511560559272766113e-01	5.628033876419067383e-01	8.543307185173034668e-01	5.607983469963073730e-01	8.565629124641418457e-01
6.400000000000001243e-01	8.825207006743351901e-01	7.714023118998938888e-02	8.053804694843458289e-01	9.596609318643245512e-01	5.573117136955261230e-01	8.890274167060852051e-01	5.039086341857910156e-01	8.356164097785949707e-01	5.694504976272583008e-01	8.818681240081787109e-01	4.320594072341918945e-01	7.478005886077880859e-01	5.313411355018615723e-01	8.445078730583190918e-01	5.141137838363647461e-01	8.546666502952575684e-01	5.302366018295288086e-01	8.521617650985717773e-01	5.119638442993164062e-01	8.383561372756958008e-01	5.232059955596923828e-01	8.668407201766967773e-01	5.672180652618408203e-01	8.511560559272766113e-01	5.639456510543823242e-01	8.543307185173034668e-01	5.617433190345764160e-01	8.565629124641418457e-01
6.561000000000001275e-01	8.876291903854661713e-01	7.789752248398867929e-02	8.097316679014774365e-01	9.655267128694549061e-01	5.581006407737731934e-01	8.890274167060852051e-01	5.047651529312133789e-01	8.356164097785949707e-01	5.703205466270446777e-01	8.818681240081787109e-01	4.329836070537567139e-01	7.478005886077880859e-01	5.319595932960510254e-01	8.445078730583190918e-01	5.149296522140502930e-01	8.546666502952575684e-01	5.318270921707153320e-01	8.521617650985717773e-01	5.126911997795104980e-01	8.383561372756958008e-01	5.240626931190490723e-01	8.668407201766967773e-01	5.680063366889953613e-01	8.526011705398559570e-01	5.649927258491516113e-01	8.556430339813232422e-01	5.625794529914855957e-01	8.565629124641418457e-01
6.724000000000001087e-01	8.928015362179861913e-01	7.866422112325503757e-02	8.141373150947311954e-01	9.714657573412411873e-01	5.588419437408447266e-01	8.890274167060852051e-01	5.056692361831665039e-01	8.356164097785949707e-01	5.711566805839538574e-01	8.818681240081787109e-01	4.337174892425537109e-01	7.478005886077880859e-01	5.324965119361877441e-01	8.459343910217285156e-01	5.156366825103759766e-01	8.546666502952575684e-01	5.331661105155944824e-01	8.535565137863159180e-01	5.133505463600158691e-01	8.397260308265686035e-01	5.247358679771423340e-01	8.668407201766967773e-01	5.686723589897155762e-01	8.540462255477905273e-01	5.659242272377014160e-01	8.556430339813232422e-01	5.633408427238464355e-01	8.579161167144775391e-01
6.889000000000000679e-01	8.980377381718954721e-01	7.944032710778846373e-02	8.185974110641069945e-01	9.774780652796839497e-01	5.595016479492187500e-01	8.890274167060852051e-01	5.063489675521850586e-01	8.369863033294677734e-01	5.718703866004943848e-01	8.818681240081787109e-01	4.345805048942565918e-01	7.492668628692626953e-01	5.331149697303771973e-01	8.459343910217285156e-01	5.163029432296752930e-01	8.546666502952575684e-01	5.343487858772277832e-01	8.549512028694152832e-01	5.140099525451660156e-01	8.397260308265686035e-01	5.253818035125732422e-01	8.668407201766967773e-01	5.692635774612426758e-01	8.540462255477905273e-01	5.669304728507995605e-01	8.556430339813232422e-01	5.640410184860229492e-01	8.579161167144775391e-01
7.055999999999998940e-01	9.033377962471937916e-01	8.022584043758895778e-02	8.231119558096048339e-01	9.835636366847827494e-01	5.600864887237548828e-01	8.890274167060852051e-01	5.070015788078308105e-01	8.383561372756958008e-01	5.724957585334777832e-01	8.818681240081787109e-01	4.352260828018188477e-01	7.492668628692626953e-01	5.338081717491149902e-01	8.459343910217285156e-01	5.169556140899658203e-01	8.573333621025085449e-01	5.355042815208435059e-01	8.549512028694152832e-01	5.146217346191406250e-01	8.397260308265686035e-01	5.259461402893066406e-01	8.668407201766967773e-01	5.698140859603881836e-01	8.540462255477905273e-01	5.677735805511474609e-01	8.556430339813232422e-01	5.647344589233398438e-01	8.579161167144775391e-01
7.224999999999999201e-01	9.087017104438812609e-01	8.102076111265653358e-02	8.276809493312247135e-01	9.897224715565378084e-01	5.605762004852294922e-01	8.902742862701416016e-01	5.076473355293273926e-01	8.383561372756958008e-01	5.732163190841674805e-01	8.818681240081787109e-01	4.359667897224426270e-01	7.507331371307373047e-01	5.343994498252868652e-01	8.473609089851379395e-01	5.176218748092651367e-01	8.573333621025085449e-01	5.365306735038757324e-01	8.549512028694152832e-01	5.152063369750976562e-01	8.397260308265686035e-01	5.264968872070312500e-01	8.668407201766967773e-01	5.702965855598449707e-01	8.540462255477905273e-01	5.684331059455871582e-01	8.556430339813232422e-01	5.652782917022705078e-01	8.579161167144775391e-01
7.395999999999999241e-01	9.141294807619579910e-01	8.182508913299117725e-02	8.323043916289668553e-01	9.959545698949491266e-01	5.610862374305725098e-01	8.902742862701416016e-01	5.082727074623107910e-01	8.383561372756958008e-01	5.739164948463439941e-01	8.818681240081787109e-01	4.366395175457000732e-01	7.507331371307373047e-01	5.348343849182128906e-01	8.487874269485473633e-01	5.180977582931518555e-01	8.573333621025085449e-01	5.374822616577148438e-01	8.563458919525146484e-01	5.157025456428527832e-01	8.397260308265686035e-01	5.269864201545715332e-01	8.668407201766967773e-01	5.707994699478149414e-01	8.540462255477905273e-01	5.690925717353820801e-01	8.556430339813232422e-01	5.659376978874206543e-01	8.579161167144775391e-01
7.569000000000000172e-01	9.196211072014237597e-01	8.263882449859288881e-02	8.369822827028308154e-01	1.002259931700016704e+00	5.615963339805603027e-01	8.902742862701416016e-01	5.088165402412414551e-01	8.397260308265686035e-01	5.744194984436035156e-01	8.818681240081787109e-01	4.372035562992095947e-01	7.507331371307373047e-01	5.352761745452880859e-01	8.487874269485473633e-01	5.184988975524902344e-01	8.573333621025085449e-01	5.383590459823608398e-01	8.577405810356140137e-01	5.161987543106079102e-01	8.397260308265686035e-01	5.275371670722961426e-01	8.668407201766967773e-01	5.712140202522277832e-01	8.540462255477905273e-01	5.696433186531066895e-01	8.556430339813232422e-01	5.664407610893249512e-01	8.579161167144775391e-01
7.743999999999999773e-01	9.251765897622785673e-01	8.346196720946168213e-02	8.417146225528169268e-01	1.008638556971740208e+00	5.619771480560302734e-01	8.902742862701416016e-01	5.092991590499877930e-01	8.397260308265686035e-01	5.749157071113586426e-01	8.818681240081787109e-01	4.377132058143615723e-01	7.507331371307373047e-01	5.355752110481262207e-01	8.487874269485473633e-01	5.189135670661926270e-01	8.573333621025085449e-01	5.390523672103881836e-01	8.577405810356140137e-01	5.166066288948059082e-01	8.397260308265686035e-01	5.279791355133056641e-01	8.668407201766967773e-01	5.715945959091186523e-01	8.540462255477905273e-01	5.701940655708312988e-01	8.556430339813232422e-01	5.669029951095581055e-01	8.592692613601684570e-01
7.921000000000000263e-01	9.307959284445226356e-01	8.429451726559754332e-02	8.465014111789250784e-01	1.015090445710120193e+00	5.623172521591186523e-01	8.902742862701416016e-01	5.097070336341857910e-01	8.397260308265686035e-01	5.752895474433898926e-01	8.818681240081787109e-01	4.382636249065399170e-01	7.521994113922119141e-01	5.359421968460083008e-01	8.487874269485473633e-01	5.193079113960266113e-01	8.573333621025085449e-01	5.397864580154418945e-01	8.577405810356140137e-01	5.169057250022888184e-01	8.397260308265686035e-01	5.283870697021484375e-01	8.681462407112121582e-01	5.720770955085754395e-01	8.540462255477905273e-01	5.707447528839111328e-01	8.556430339813232422e-01	5.672972798347473145e-01	8.592692613601684570e-01
8.100000000000000533e-01	9.364791232481558536e-01	8.513647466700047239e-02	8.513426485811553812e-01	1.021615597915156215e+00	5.625960826873779297e-01	8.902742862701416016e-01	5.099993348121643066e-01	8.397260308265686035e-01	5.757517814636230469e-01	8.818681240081787109e-01	4.386373758316040039e-01	7.521994113922119141e-01	5.362684130668640137e-01	8.487874269485473633e-01	5.197226405143737793e-01	8.586666584014892578e-01	5.404389500617980957e-01	8.577405810356140137e-01	5.171980261802673340e-01	8.397260308265686035e-01	5.287746191024780273e-01	8.694517016410827637e-01	5.724440813064575195e-01	8.540462255477905273e-01	5.712274909019470215e-01	8.556430339813232422e-01	5.676643848419189453e-01	8.592692613601684570e-01
8.281000000000000583e-01	9.422261741731782214e-01	8.598783941367048322e-02	8.562383347595077243e-01	1.028214013586848719e+00	5.628681182861328125e-01	8.902742862701416016e-01	5.103935599327087402e-01	8.397260308265686035e-01	5.760917067527770996e-01	8.818681240081787109e-01	4.390858709812164307e-01	7.521994113922119141e-01	5.365946292877197266e-01	8.487874269485473633e-01	5.200285315513610840e-01	8.586666584014892578e-01	5.410099029541015625e-01	8.577405810356140137e-01	5.175107121467590332e-01	8.397260308265686035e-01	5.290942192077636719e-01	8.694517016410827637e-01	5.728314518928527832e-01	8.540462255477905273e-01	5.717510581016540527e-01	8.556430339813232422e-01	5.680926442146301270e-01	8.592692613601684570e-01
8.464000000000000412e-01	9.480370812195897390e-01	8.684861150560756193e-02	8.611884697139822187e-01	1.034885692725197259e+00	5.631537437438964844e-01	8.902742862701416016e-01	5.107402801513671875e-01	8.397260308265686035e-01	5.764247775077819824e-01	8.818681240081787109e-01	4.394528269767761230e-01	7.536656856536865234e-01	5.368936657905578613e-01	8.487874269485473633e-01	5.203412771224975586e-01	8.586666584014892578e-01	5.415808558464050293e-01	8.577405810356140137e-01	5.177894234657287598e-01	8.397260308265686035e-01	5.294137597084045410e-01	8.694517016410827637e-01	5.731032490730285645e-01	8.540462255477905273e-01	5.721386075019836426e-01	8.556430339813232422e-01	5.684325695037841797e-01	8.592692613601684570e-01
8.649000000000001132e-01	9.539118443873902953e-01	8.771879094281170852e-02	8.661930534445785312e-01	1.041630635330202059e+00	5.634053945541381836e-01	8.915212154388427734e-01	5.111889243125915527e-01	8.397260308265686035e-01	5.767170786857604980e-01	8.818681240081787109e-01	4.397790133953094482e-01	7.536656856536865234e-01	5.371859073638916016e-01	8.487874269485473633e-01	5.205656290054321289e-01	8.586666584014892578e-01	5.421586036682128906e-01	8.591352701187133789e-01	5.179933309555053711e-01	8.397260308265686035e-01	5.297265052795410156e-01	8.694517016410827637e-01	5.733886957168579102e-01	8.540462255477905273e-01	5.724445581436157227e-01	8.556430339813232422e-01	5.688064694404602051e-01	8.592692613601684570e-01
8.836000000000001631e-01	9.598504636765800013e-01	8.859837772528293687e-02	8.712520859512971061e-01	1.048448841401862897e+00	5.636842250823974609e-01	8.915212154388427734e-01	5.115152001380920410e-01	8.397260308265686035e-01	5.770365595817565918e-01	8.818681240081787109e-01	4.400372505187988281e-01	7.536656856536865234e-01	5.373966097831726074e-01	8.502140045166015625e-01	5.208035707473754883e-01	8.586666584014892578e-01	5.426275730133056641e-01	8.591352701187133789e-01	5.182516574859619141e-01	8.397260308265686035e-01	5.299441218376159668e-01	8.694517016410827637e-01	5.736537575721740723e-01	8.540462255477905273e-01	5.727776885032653809e-01	8.556430339813232422e-01	5.690783858299255371e-01	8.592692613601684570e-01
9.025000000000000799e-01	9.658529390871588571e-01	8.948737185302121921e-02	8.763655672341376102e-01	1.055340310940179993e+00	5.638882517814636230e-01	8.915212154388427734e-01	5.117599368095397949e-01	8.397260308265686035e-01	5.773016214370727539e-01	8.818681240081787109e-01	4.402410984039306641e-01	7.536656856536865234e-01	5.375733375549316406e-01	8.502140045166015625e-01	5.209871530532836914e-01	8.586666584014892578e-01	5.430966019630432129e-01	8.619247078895568848e-01	5.184555649757385254e-01	8.397260308265686035e-01	5.301412940025329590e-01	8.694517016410827637e-01	5.738779902458190918e-01	8.540462255477905273e-01	5.731176733970642090e-01	8.556430339813232422e-01	5.693503022193908691e-01	8.592692613601684570e-01
9.215999999999999748e-01	9.719192706191268627e-01	9.038577332602658332e-02	8.815334972931002655e-01	1.062305043945153349e+00	5.640786886215209961e-01	8.915212154388427734e-01	5.120521783828735352e-01	8.397260308265686035e-01	5.775327682495117188e-01	8.818681240081787109e-01	4.404993355274200439e-01	7.551319599151611328e-01	5.377703905105590820e-01	8.502140045166015625e-01	5.212115049362182617e-01	8.586666584014892578e-01	5.434092283248901367e-01	8.619247078895568848e-01	5.186322927474975586e-01	8.410958647727966309e-01	5.303928852081298828e-01	8.694517016410827637e-01	5.740751028060913086e-01	8.540462255477905273e-01	5.733828544616699219e-01	8.556430339813232422e-01	5.696086287498474121e-01	8.592692613601684570e-01
9.408999999999999586e-01	9.780494582724840180e-01	9.129358214429901530e-02	8.867558761281849611e-01	1.069343040416782964e+00	5.642418861389160156e-01	8.915212154388427734e-01	5.122561454772949219e-01	8.397260308265686035e-01	5.776823163032531738e-01	8.818681240081787109e-01	4.407235682010650635e-01	7.551319599151611328e-01	5.378995537757873535e-01	8.502140045166015625e-01	5.214562416076660156e-01	8.586666584014892578e-01	5.436743497848510742e-01	8.619247078895568848e-01	5.187818408012390137e-01	8.410958647727966309e-01	5.305968523025512695e-01	8.694517016410827637e-01	5.742517709732055664e-01	8.554913401603698730e-01	5.735527873039245605e-01	8.556430339813232422e-01	5.697785615921020508e-01	8.592692613601684570e-01
9.603999999999999204e-01	9.842435020472302121e-01	9.221079830783852904e-02	8.920327037393916969e-01	1.076454300355068838e+00	5.643711090087890625e-01	8.915212154388427734e-01	5.124464631080627441e-01	8.397260308265686035e-01	5.778114795684814453e-01	8.818681240081787109e-01	4.409750103950500488e-01	7.551319599151611328e-01	5.380966067314147949e-01	8.502140045166015625e-01	5.216194391250610352e-01	8.586666584014892578e-01	5.440413951873779297e-01	8.619247078895568848e-01	5.189313888549804688e-01	8.410958647727966309e-01	5.307872295379638672e-01	8.694517016410827637e-01	5.744012594223022461e-01	8.554913401603698730e-01	5.737704038619995117e-01	8.556430339813232422e-01	5.699485540390014648e-01	8.592692613601684570e-01
9.800999999999999712e-01	9.905014019433657779e-01	9.313742181664511066e-02	8.973639801267206950e-01	1.083638823760010972e+00	5.645139217376708984e-01	8.915212154388427734e-01	5.127183794975280762e-01	8.397260308265686035e-01	5.779338479042053223e-01	8.818681240081787109e-01	4.411584734916687012e-01	7.551319599151611328e-01	5.381917953491210938e-01	8.502140045166015625e-01	5.217689871788024902e-01	8.586666584014892578e-01	5.443336367607116699e-01	8.633193969726562500e-01	5.190741419792175293e-01	8.410958647727966309e-01	5.310047864913940430e-01	8.694517016410827637e-01	5.745236277580261230e-01	8.554913401603698730e-01	5.739811658859252930e-01	8.556430339813232422e-01	5.700641274452209473e-01	8.592692613601684570e-01
1.000000000000000000e+00	1.000000000000000000e+00	9.407345267071876016e-02	9.059265473292812398e-01	1.094073452670718760e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00


==> data/rw/refalg_kasai_r420_wx_ON_abilene15_cb2_raw_mxmul0.5_roc_combined.txt <==
# pfa	pd_m	pd_std	pd_m-s	pd_m+s	pfa0	pd0	pfa1	pd1	pfa2	pd2	pfa3	pd3	pfa4	pd4	pfa5	pd5	pfa6	pd6	pfa7	pd7	pfa8	pd8	pfa9	pd9	pfa10	pd10	pfa11	pd11
0.000000000000000000e+00	-2.467381005708952412e-05	9.981119707830270471e+00	-9.981144381640326912e+00	9.981095034020214030e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000048e-04	1.044057930188552820e-04	9.339602972121452851e+00	-9.339498566328433782e+00	9.339707377914471920e+00	6.800963092246092856e-06	0.000000000000000000e+00	6.797634341637603939e-06	0.000000000000000000e+00	6.797542027925373986e-06	0.000000000000000000e+00	6.795416993554681540e-06	0.000000000000000000e+00	6.796294655941892415e-06	0.000000000000000000e+00	2.039567698375321925e-05	0.000000000000000000e+00	6.797033620387082919e-06	0.000000000000000000e+00	2.719053736655041575e-05	0.000000000000000000e+00	6.799298262194497511e-06	0.000000000000000000e+00	2.038763705058954656e-05	0.000000000000000000e+00	6.799113180022686720e-06	0.000000000000000000e+00	2.039415085164364427e-05	0.000000000000000000e+00
4.000000000000000192e-04	1.334892500876866742e-03	8.456413536457226598e+00	-8.455078643956349893e+00	8.457748428958103304e+00	1.360192618449218571e-05	0.000000000000000000e+00	6.797634341637603939e-06	0.000000000000000000e+00	6.797542027925373986e-06	0.000000000000000000e+00	1.359083398710936308e-05	0.000000000000000000e+00	6.796294655941892415e-06	0.000000000000000000e+00	2.039567698375321925e-05	0.000000000000000000e+00	2.718813448154833168e-05	0.000000000000000000e+00	2.719053736655041575e-05	0.000000000000000000e+00	1.359859652438899502e-05	0.000000000000000000e+00	3.397939508431591094e-05	0.000000000000000000e+00	6.799113180022686720e-06	0.000000000000000000e+00	4.078830170328728855e-05	0.000000000000000000e+00
8.999999999999999754e-04	4.088189916419075060e-03	7.164341900044647105e+00	-7.160253710128228199e+00	7.168430089961066010e+00	1.360192618449218571e-05	0.000000000000000000e+00	1.359526868327520788e-05	0.000000000000000000e+00	1.359508405585074797e-05	0.000000000000000000e+00	1.359083398710936308e-05	0.000000000000000000e+00	6.796294655941892415e-06	0.000000000000000000e+00	4.758991053677164018e-05	0.000000000000000000e+00	3.398516855668276548e-05	0.000000000000000000e+00	2.719053736655041575e-05	0.000000000000000000e+00	3.399648994673043489e-05	0.000000000000000000e+00	5.436703213490545750e-05	0.000000000000000000e+00	1.359822636004537344e-05	0.000000000000000000e+00	6.118245073594152927e-05	0.000000000000000000e+00
1.600000000000000077e-03	8.780375250809602239e-03	4.697724248174443673e+00	-4.688943872923633904e+00	4.706504623425253442e+00	1.360192618449218571e-05	0.000000000000000000e+00	2.039290302491281182e-05	0.000000000000000000e+00	1.359508405585074797e-05	0.000000000000000000e+00	2.718166797421872616e-05	0.000000000000000000e+00	1.359258931188378483e-05	0.000000000000000000e+00	8.838126086629927158e-05	0.000000000000000000e+00	5.437626896309666336e-05	0.000000000000000000e+00	4.758344221045263112e-05	0.000000000000000000e+00	4.759508738061413169e-05	0.000000000000000000e+00	6.795879016863182187e-05	0.000000000000000000e+00	3.399556590011343360e-05	0.000000000000000000e+00	1.223649014718830585e-04	1.353179919533431530e-03
2.500000000000000486e-03	1.491584481654623269e-02	4.476484396917172148e+00	-4.461568552100626306e+00	4.491400241733717991e+00	2.040288927673827857e-05	0.000000000000000000e+00	2.039290302491281182e-05	0.000000000000000000e+00	1.359508405585074797e-05	0.000000000000000000e+00	6.795416993554681540e-05	0.000000000000000000e+00	2.038888487732037902e-05	0.000000000000000000e+00	1.699639688013121486e-04	0.000000000000000000e+00	7.476736936951056123e-05	0.000000000000000000e+00	5.438107473310083151e-05	0.000000000000000000e+00	7.479228224838152528e-05	0.000000000000000000e+00	1.155299396486952901e-04	0.000000000000000000e+00	5.439290544018149376e-05	0.000000000000000000e+00	1.835473522078245878e-04	1.353179919533431530e-03
3.599999999999999901e-03	2.145344653239332489e-02	4.364933022413208796e+00	-4.343479575880815347e+00	4.386386468945602246e+00	2.720385236898437142e-05	1.246882835403084755e-03	2.719053736655041575e-05	0.000000000000000000e+00	1.359508405585074797e-05	0.000000000000000000e+00	1.223175058839842677e-04	0.000000000000000000e+00	4.077776975464075804e-05	0.000000000000000000e+00	2.243524359073489904e-04	0.000000000000000000e+00	9.515847341390326619e-05	0.000000000000000000e+00	8.836924826027825475e-05	0.000000000000000000e+00	1.019894771161489189e-04	0.000000000000000000e+00	1.291217049583792686e-04	0.000000000000000000e+00	9.518758452031761408e-05	0.000000000000000000e+00	2.583259192761033773e-04	1.353179919533431530e-03
4.900000000000000709e-03	2.817845961597825397e-02	3.566737995518630022e+00	-3.538559535902651820e+00	3.594916455134608224e+00	3.400481364224106073e-05	1.246882835403084755e-03	4.078580604982562363e-05	0.000000000000000000e+00	2.719016811170149595e-05	0.000000000000000000e+00	2.174533437937498093e-04	0.000000000000000000e+00	4.757406350108794868e-05	0.000000000000000000e+00	2.855394559446722269e-04	0.000000000000000000e+00	1.495347387390211225e-04	0.000000000000000000e+00	1.359526941087096930e-04	0.000000000000000000e+00	1.291866647079586983e-04	1.305483048781752586e-03	1.495093310950323939e-04	0.000000000000000000e+00	1.359822636004537344e-04	0.000000000000000000e+00	3.602966608013957739e-04	2.706359839066863060e-03
6.400000000000000307e-03	3.524820452545929239e-02	3.519239468419025130e+00	-3.483991263893565726e+00	3.554487672944484533e+00	3.400481364224106073e-05	1.246882835403084755e-03	5.438107473310083151e-05	0.000000000000000000e+00	3.398771150386892259e-05	0.000000000000000000e+00	2.989983477164059877e-04	1.466275658458471298e-03	5.437035724753513932e-05	0.000000000000000000e+00	4.079135251231491566e-04	0.000000000000000000e+00	1.971139863599091768e-04	0.000000000000000000e+00	2.107266627717763186e-04	2.739726100116968155e-03	1.495845644967630506e-04	2.610966097563505173e-03	1.834887370932847261e-04	0.000000000000000000e+00	1.903751690406352282e-04	0.000000000000000000e+00	5.234498530626296997e-04	2.706359839066863060e-03
8.099999999999999561e-03	4.329080170683263090e-02	3.252658787829016518e+00	-3.209367986122183769e+00	3.295949589535849267e+00	5.440770473796874285e-05	1.246882835403084755e-03	8.157161209965124726e-05	0.000000000000000000e+00	3.398771150386892259e-05	0.000000000000000000e+00	4.688837798312306404e-04	2.932551316916942596e-03	8.155553950928151608e-05	0.000000000000000000e+00	5.710789118893444538e-04	1.333333319053053856e-03	2.514902444090694189e-04	0.000000000000000000e+00	2.922982675954699516e-04	2.739726100116968155e-03	2.311761491000652313e-04	2.610966097563505173e-03	2.242640039185062051e-04	0.000000000000000000e+00	2.243707422167062759e-04	1.312335953116416931e-03	6.594108999706804752e-04	2.706359839066863060e-03
1.000000000000000194e-02	5.283619142478564179e-02	3.468161596619226295e+00	-3.415325405194440833e+00	3.520997788044011756e+00	9.521347965346649289e-05	2.493765670806169510e-03	1.019645133055746555e-04	0.000000000000000000e+00	4.078525307704694569e-05	0.000000000000000000e+00	6.251783925108611584e-04	2.932551316916942596e-03	1.291295920964330435e-04	0.000000000000000000e+00	7.206472218967974186e-04	2.666666638106107712e-03	2.854754275176674128e-04	2.789400285109877586e-03	3.942628100048750639e-04	2.739726100116968155e-03	3.195670142304152250e-04	2.610966097563505173e-03	2.922228013630956411e-04	0.000000000000000000e+00	2.991609799209982157e-04	3.937007859349250793e-03	9.109387174248695374e-04	2.706359839066863060e-03
1.209999999999999964e-02	6.344949474250413668e-02	3.251032518659363379e+00	-3.187583023916859215e+00	3.314482013401867544e+00	1.360192545689642429e-04	3.740648273378610611e-03	1.427503157174214721e-04	0.000000000000000000e+00	6.117788143455982208e-05	0.000000000000000000e+00	8.494271314702928066e-04	2.932551316916942596e-03	1.970925513887777925e-04	0.000000000000000000e+00	9.042082820087671280e-04	2.666666638106107712e-03	3.670398145914077759e-04	4.184100311249494553e-03	5.302155041135847569e-04	5.479452200233936310e-03	3.603628138080239296e-04	2.610966097563505173e-03	3.941609757021069527e-04	0.000000000000000000e+00	3.671521262731403112e-04	5.249343812465667725e-03	1.162466593086719513e-03	2.706359839066863060e-03
1.439999999999999961e-02	7.428183717270539499e-02	2.786695923372042749e+00	-2.712414086199337326e+00	2.860977760544748172e+00	1.768250367604196072e-04	4.987531341612339020e-03	2.515124797355383635e-04	0.000000000000000000e+00	9.516558930044993758e-05	0.000000000000000000e+00	1.162016298621892929e-03	7.331378292292356491e-03	2.718517789617180824e-04	0.000000000000000000e+00	1.135359285399317741e-03	4.000000189989805222e-03	5.301686469465494156e-04	4.184100311249494553e-03	7.069539860822260380e-04	5.479452200233936310e-03	4.079579084645956755e-04	2.610966097563505173e-03	5.980373243801295757e-04	0.000000000000000000e+00	5.167326307855546474e-04	7.874015718698501587e-03	1.481974963098764420e-03	2.706359839066863060e-03
1.690000000000000183e-02	8.509854118122595068e-02	2.665158298879910959e+00	-2.580059757698685008e+00	2.750256840061136909e+00	2.652375551406294107e-04	7.481296546757221222e-03	2.855006314348429441e-04	0.000000000000000000e+00	1.155582140199840069e-04	0.000000000000000000e+00	1.617309288121759892e-03	1.026393007487058640e-02	4.077776684425771236e-04	0.000000000000000000e+00	1.386906020343303680e-03	5.333333276212215424e-03	6.797033711336553097e-04	6.973500829190015793e-03	9.448711643926799297e-04	8.219177834689617157e-03	5.303452489897608757e-04	2.610966097563505173e-03	8.562807342968881130e-04	0.000000000000000000e+00	6.051210802979767323e-04	9.186351671814918518e-03	1.760695013217628002e-03	4.059540107846260071e-03
1.960000000000000284e-02	9.627510267851702164e-02	2.667079261434387671e+00	-2.570804158755870539e+00	2.763354364112904804e+00	3.264462284278124571e-04	8.728179149329662323e-03	3.466793568804860115e-04	0.000000000000000000e+00	1.699385466054081917e-04	0.000000000000000000e+00	2.052216092124581337e-03	1.173020526766777039e-02	5.233146948739886284e-04	0.000000000000000000e+00	1.658848370425403118e-03	5.333333276212215424e-03	8.564262534491717815e-04	8.368200622498989105e-03	1.230371883139014244e-03	1.369863003492355347e-02	7.071270374581217766e-04	3.916448913514614105e-03	1.114524202421307564e-03	0.000000000000000000e+00	7.954962784424424171e-04	1.049868762493133545e-02	2.120991703122854233e-03	5.412719678133726120e-03
2.249999999999999917e-02	1.077582009517071421e-01	2.091928027603189300e+00	-1.984169826651482227e+00	2.199686228554896594e+00	4.352616379037499428e-04	8.728179149329662323e-03	4.350485978648066521e-04	1.369863050058484077e-03	1.903311786008998752e-04	0.000000000000000000e+00	2.595849335193634033e-03	1.612903177738189697e-02	6.592405843548476696e-04	0.000000000000000000e+00	1.971581950783729553e-03	8.000000379979610443e-03	1.073931343853473663e-03	1.394700165838003159e-02	1.515872427262365818e-03	1.643835566937923431e-02	8.159158169291913509e-04	5.221932195127010345e-03	1.331992330960929394e-03	0.000000000000000000e+00	1.053862622939050198e-03	1.049868762493133545e-02	2.454096218571066856e-03	5.412719678133726120e-03
2.560000000000000123e-02	1.203906521168760929e-01	2.083491087648203788e+00	-1.963100435531327737e+00	2.203881739765079839e+00	5.644799093715846539e-04	8.728179149329662323e-03	5.574060487560927868e-04	1.369863050058484077e-03	2.311164280399680138e-04	0.000000000000000000e+00	3.316163551062345505e-03	2.052786014974117279e-02	8.359442581422626972e-04	0.000000000000000000e+00	2.508668228983879089e-03	1.200000010430812836e-02	1.339015667326748371e-03	1.394700165838003159e-02	1.923730596899986267e-03	1.643835566937923431e-02	9.926975471898913383e-04	5.221932195127010345e-03	1.766928588040173054e-03	2.890173345804214478e-03	1.237438642419874668e-03	1.312335953116416931e-02	3.161093452945351601e-03	6.765899714082479477e-03
2.890000000000000555e-02	1.340654182977563391e-01	2.242105709433272587e+00	-2.108040291135516053e+00	2.376171127731029120e+00	6.936982390470802784e-04	1.496259309351444244e-02	7.273468654602766037e-04	1.369863050058484077e-03	2.990918583236634731e-04	0.000000000000000000e+00	4.056863952428102493e-03	2.346041053533554077e-02	9.990553371608257294e-04	0.000000000000000000e+00	2.909783041104674339e-03	1.600000075995922089e-02	1.631288090720772743e-03	2.092050202190876007e-02	2.297600498422980309e-03	1.917808130383491516e-02	1.135482802055776119e-03	5.221932195127010345e-03	2.208660589531064034e-03	4.335260018706321716e-03	1.475407625548541546e-03	1.837270334362983704e-02	3.779716091230511665e-03	8.119080215692520142e-03
3.239999999999999825e-02	1.486821805802121532e-01	1.663856282550386201e+00	-1.515174101970174103e+00	1.812538463130598299e+00	8.569213678129017353e-04	1.995012536644935608e-02	9.516688296571373940e-04	2.739726100116968155e-03	3.670672595035284758e-04	0.000000000000000000e+00	4.885904956609010696e-03	2.639296278357505798e-02	1.209740410558879375e-03	2.853067126125097275e-03	3.365286625921726227e-03	2.266666665673255920e-02	2.025516005232930183e-03	2.231520228087902069e-02	2.787030069157481194e-03	2.054794505238533020e-02	1.380257541313767433e-03	9.138381108641624451e-03	2.725147409364581108e-03	4.335260018706321716e-03	1.733773970045149326e-03	1.968503929674625397e-02	4.520703572779893875e-03	8.119080215692520142e-03
3.610000000000000014e-02	1.633808098616284510e-01	1.389371721430839202e+00	-1.225990911569210695e+00	1.552752531292467708e+00	1.047348254360258579e-03	2.369077317416667938e-02	1.162395463325083256e-03	4.109588917344808578e-03	4.486377583816647530e-04	0.000000000000000000e+00	5.905217491090297699e-03	2.932551316916942596e-02	1.495184842497110367e-03	5.706134252250194550e-03	3.990754019469022751e-03	2.400000020861625671e-02	2.399352844804525375e-03	2.789400331676006317e-02	3.453198354691267014e-03	2.602739818394184113e-02	1.659028814174234867e-03	1.044386439025402069e-02	3.289205487817525864e-03	4.335260018706321716e-03	2.216510940343141556e-03	2.099737524986267090e-02	5.513218697160482407e-03	9.472260251641273499e-03
4.000000000000000777e-02	1.772962697858654624e-01	1.394594781413689422e+00	-1.217298511627823876e+00	1.571891051199554967e+00	1.285381964407861233e-03	2.867830358445644379e-02	1.420705579221248627e-03	5.479452200233936310e-03	5.166131886653602123e-04	0.000000000000000000e+00	6.972097791731357574e-03	3.519061580300331116e-02	1.828203210607171059e-03	8.559200912714004517e-03	4.691005684435367584e-03	2.533333376049995422e-02	2.902333391830325127e-03	3.068340383470058441e-02	4.166950006037950516e-03	3.013698570430278778e-02	1.951398560777306557e-03	1.044386439025402069e-02	3.900834592059254646e-03	4.335260018706321716e-03	2.583662979304790497e-03	2.362204715609550476e-02	6.464946083724498749e-03	1.217861939221620560e-02
4.409999999999999337e-02	1.911589918946492994e-01	1.346768780862846349e+00	-1.155609788968197105e+00	1.537927772757495593e+00	1.530216657556593418e-03	3.366583585739135742e-02	1.821766025386750698e-03	8.219177834689617157e-03	5.845886189490556717e-04	1.373626408167183399e-03	8.385544642806053162e-03	3.665689006447792053e-02	2.256369916722178459e-03	9.985734708607196808e-03	5.500033963471651077e-03	2.800000086426734924e-02	3.561645746231079102e-03	3.347280248999595642e-02	4.982666112482547760e-03	3.698630258440971375e-02	2.230169950053095818e-03	1.436031330376863480e-02	4.580422304570674896e-03	5.780346691608428955e-03	3.046002704650163651e-03	2.755905501544475555e-02	7.464259397238492966e-03	1.488497946411371231e-02
4.839999999999999858e-02	2.053471060380579472e-01	1.156537074951186739e+00	-9.511899689131287916e-01	1.361884180989244797e+00	1.815857132896780968e-03	3.865336626768112183e-02	2.263612346723675728e-03	1.095890440046787262e-02	7.001468329690396786e-04	4.120879340916872025e-03	9.737832471728324890e-03	4.105572029948234558e-02	2.684536390006542206e-03	1.283880136907100677e-02	6.424637977033853531e-03	3.200000151991844177e-02	4.302522167563438416e-03	3.347280248999595642e-02	5.893548950552940369e-03	4.657534137368202209e-02	2.502141753211617470e-03	1.566579565405845642e-02	5.375540349632501602e-03	5.780346691608428955e-03	3.610329236835241318e-03	2.887139096856117249e-02	8.463572710752487183e-03	1.894452050328254700e-02
5.290000000000000258e-02	2.215948942258161858e-01	8.867598897381476775e-01	-6.651649955123315472e-01	1.108354783963963808e+00	2.162706339731812477e-03	4.239401593804359436e-02	2.759839640930294991e-03	1.643835566937923431e-02	8.021099492907524109e-04	4.120879340916872025e-03	1.133475545793771744e-02	4.692082107067108154e-02	3.126295516267418861e-03	1.426533516496419907e-02	7.322047837078571320e-03	3.599999845027923584e-02	5.152151454240083694e-03	3.626220300793647766e-02	6.987967994064092636e-03	4.931506887078285217e-02	2.896500984206795692e-03	1.697127893567085266e-02	6.388126406818628311e-03	1.156069338321685791e-02	4.276642110198736191e-03	3.412073478102684021e-02	9.632837027311325073e-03	2.165087871253490448e-02
5.759999999999999842e-02	2.392920759080738868e-01	9.017441309951159667e-01	-6.624520550870420799e-01	1.141036206903189854e+00	2.550361212342977524e-03	4.613466188311576843e-02	3.310448024421930313e-03	1.643835566937923431e-02	8.904780261218547821e-04	4.120879340916872025e-03	1.316951867192983627e-02	5.131964758038520813e-02	3.867091611027717590e-03	1.426533516496419907e-02	8.471003733575344086e-03	3.733333200216293335e-02	6.035766098648309708e-03	3.905160352587699890e-02	8.102780207991600037e-03	5.068493261933326721e-02	3.304458921775221825e-03	1.827676221728324890e-02	7.550221402198076248e-03	1.445086672902107239e-02	4.956553690135478973e-03	4.068241640925407410e-02	1.095165871083736420e-02	2.571041882038116455e-02
6.250000000000000000e-02	2.573383008036016495e-01	9.681311832780006288e-01	-7.107928824743989793e-01	1.225469484081602278e+00	2.965219784528017044e-03	5.361596122384071350e-02	4.085378255695104599e-03	1.917808130383491516e-02	1.019631279632449150e-03	4.120879340916872025e-03	1.520134788006544113e-02	5.865102633833885193e-02	4.478758201003074646e-03	1.711840182542800903e-02	9.660751558840274811e-03	4.533333331346511841e-02	7.048523984849452972e-03	4.323570430278778076e-02	9.666236117482185364e-03	5.753424763679504395e-02	3.855202114209532738e-03	2.219321206212043762e-02	8.671541698276996613e-03	1.445086672902107239e-02	5.636464804410934448e-03	4.068241640925407410e-02	1.233846135437488556e-02	2.706359885632991791e-02
6.760000000000000731e-02	2.757270411167922486e-01	1.050601214669642403e+00	-7.748741735528501540e-01	1.326328255786434651e+00	3.346073906868696213e-03	6.359102576971054077e-02	4.853510763496160507e-03	2.191780880093574524e-02	1.141987042501568794e-03	5.494505632668733597e-03	1.737588085234165192e-02	6.158357858657836914e-02	5.178776569664478302e-03	2.139800228178501129e-02	1.088449265807867050e-02	5.066666752099990845e-02	7.925341837108135223e-03	4.881450533866882324e-02	1.129766833037137985e-02	6.164383515715599060e-02	4.324353765696287155e-03	2.219321206212043762e-02	1.003071758896112442e-02	1.734104007482528687e-02	6.465957034379243851e-03	4.330708831548690796e-02	1.370486989617347717e-02	3.247632086277008057e-02
7.290000000000000646e-02	2.935992952439749892e-01	1.220890772844376748e+00	-9.272914776004017590e-01	1.514490068088351737e+00	4.032970871776342392e-03	6.982543319463729858e-02	5.798382218927145004e-03	2.739726006984710693e-02	1.291533000767230988e-03	6.868131924420595169e-03	1.957080140709877014e-02	6.451612710952758789e-02	6.062294822186231613e-03	2.710413746535778046e-02	1.204024720937013626e-02	5.200000107288360596e-02	9.128415957093238831e-03	5.299860611557960510e-02	1.286112423986196518e-02	7.123287767171859741e-02	4.854699131101369858e-03	3.002610988914966583e-02	1.138309761881828308e-02	2.023121342062950134e-02	7.479024585336446762e-03	4.986876621842384338e-02	1.532280538231134415e-02	3.788904100656509399e-02
7.840000000000001135e-02	3.114393023619907996e-01	1.217370523873045007e+00	-9.059312215110542077e-01	1.528809826235035807e+00	4.692664369940757751e-03	7.481297105550765991e-02	6.879205815494060516e-03	2.739726006984710693e-02	1.461471547372639179e-03	6.868131924420595169e-03	2.215306088328361511e-02	7.184750586748123169e-02	6.972998380661010742e-03	2.995720319449901581e-02	1.346794515848159790e-02	6.400000303983688354e-02	1.038586720824241638e-02	5.578800663352012634e-02	1.494120061397552490e-02	7.945205271244049072e-02	5.609421059489250183e-03	3.524804115295410156e-02	1.302769966423511505e-02	2.312138676643371582e-02	8.294918574392795563e-03	5.249343812465667725e-02	1.710389368236064911e-02	4.736129939556121826e-02
8.409999999999999420e-02	3.289856616977815396e-01	1.167256771512926949e+00	-8.382711098151454099e-01	1.496242433210708489e+00	5.386362783610820770e-03	8.104737848043441772e-02	7.973625324666500092e-03	3.150684759020805359e-02	1.678992877714335918e-03	1.098901126533746719e-02	2.506149932742118835e-02	7.771261036396026611e-02	7.883701473474502563e-03	3.994293883442878723e-02	1.495003048330545425e-02	7.199999690055847168e-02	1.173847727477550507e-02	6.276150792837142944e-02	1.692610979080200195e-02	8.767123520374298096e-02	6.438935641199350357e-03	4.046997427940368652e-02	1.469948608428239822e-02	2.312138676643371582e-02	9.321584366261959076e-03	6.036745384335517883e-02	1.900734938681125641e-02	5.277401953935623169e-02
8.999999999999999667e-02	3.463495547837340260e-01	1.090034849945501483e+00	-7.436852951617674012e-01	1.436384404729235564e+00	5.998449400067329407e-03	8.603491634130477905e-02	9.271973744034767151e-03	3.424657508730888367e-02	1.916906796395778656e-03	1.236263755708932877e-02	2.803109586238861084e-02	8.944281190633773804e-02	9.107034653425216675e-03	4.279600456357002258e-02	1.671085692942142487e-02	7.733333110809326172e-02	1.311147771775722504e-02	6.973500549793243408e-02	1.893141120672225952e-02	9.041095525026321411e-02	7.309245876967906952e-03	4.699739068746566772e-02	1.648680306971073151e-02	2.456647343933582306e-02	1.064061280339956284e-02	7.086614519357681274e-02	2.109435014426708221e-02	5.683355778455734253e-02
9.610000000000000486e-02	3.645160761637997737e-01	8.127349300883581762e-01	-4.482188539245584025e-01	1.177251006252157950e+00	6.855370942503213882e-03	9.351620823144912720e-02	1.048874948173761368e-02	4.109589010477066040e-02	2.168415812775492668e-03	1.648351736366748810e-02	3.132687136530876160e-02	9.384164214134216309e-02	1.050027552992105484e-02	4.992867261171340942e-02	1.838330365717411041e-02	8.133333176374435425e-02	1.478354819118976593e-02	7.670851051807403564e-02	2.152810804545879364e-02	9.726027399301528931e-02	8.077566511929035187e-03	5.221932008862495422e-02	1.843042299151420593e-02	2.890173345804214478e-02	1.206842623651027679e-02	8.136483281850814819e-02	2.331051416695117950e-02	5.818673968315124512e-02
1.024000000000000049e-01	3.816044374668799977e-01	7.110602338478058115e-01	-3.294557963809258139e-01	1.092664671314685698e+00	7.909519597887992859e-03	1.034912690520286560e-01	1.176670473068952560e-02	4.383561760187149048e-02	2.324759261682629585e-03	1.785714365541934967e-02	3.473817184567451477e-02	1.041055694222450256e-01	1.182555314153432846e-02	5.420827493071556091e-02	2.010333724319934845e-02	9.733333438634872437e-02	1.646921224892139435e-02	8.368200808763504028e-02	2.402963675558567047e-02	1.054794490337371826e-01	8.893482387065887451e-03	6.005221977829933167e-02	2.018376067280769348e-02	3.179190680384635925e-02	1.348944101482629776e-02	8.792650699615478516e-02	2.558786049485206604e-02	7.036536186933517456e-02
1.089000000000000107e-01	3.986897172886862406e-01	8.092370402846127408e-01	-4.105473229959265002e-01	1.207926757573299037e+00	8.841251954436302185e-03	1.172069832682609558e-01	1.303106546401977539e-02	4.657534137368202209e-02	2.494697924703359604e-03	2.197802253067493439e-02	3.858437761664390564e-02	1.099706739187240601e-01	1.347705256193876266e-02	5.706134065985679626e-02	2.196614257991313934e-02	1.066666692495346069e-01	1.823644153773784637e-02	8.786610513925552368e-02	2.657195366919040680e-02	1.178082227706909180e-01	1.001536659896373749e-02	6.788511574268341064e-02	2.214097417891025543e-02	3.612716868519783020e-02	1.510083116590976715e-02	1.049868762493133545e-01	2.783801592886447906e-02	8.795669674873352051e-02
1.156000000000000222e-01	4.166725016722528929e-01	7.758738131544835603e-01	-3.592013114822306674e-01	1.192546314826736342e+00	9.970211423933506012e-03	1.334164589643478394e-01	1.451974734663963318e-02	4.794520512223243713e-02	2.759802155196666718e-03	2.335164882242679596e-02	4.279074072837829590e-02	1.246334314346313477e-01	1.508777402341365814e-02	5.991440638899803162e-02	2.409409172832965851e-02	1.199999973177909851e-01	2.019398659467697144e-02	9.344490617513656616e-02	2.949493564665317535e-02	1.301369816064834595e-01	1.130723301321268082e-02	7.310704886913299561e-02	2.416614629328250885e-02	4.768786206841468811e-02	1.692299358546733856e-02	1.076115518808364868e-01	3.010176680982112885e-02	1.082543954253196716e-01
1.225000000000000255e-01	4.323299790534635978e-01	6.607134337460391915e-01	-2.283834546925755937e-01	1.093043412799502789e+00	1.121478807181119919e-02	1.508728116750717163e-01	1.602882146835327148e-02	4.931506887078285217e-02	2.990918466821312904e-03	2.472527511417865753e-02	4.699710384011268616e-02	1.334310919046401978e-01	1.687519997358322144e-02	6.419400870800018311e-02	2.629682421684265137e-02	1.360000073909759521e-01	2.223309688270092010e-02	1.004184111952781677e-01	3.225477412343025208e-02	1.424657553434371948e-01	1.248351205140352249e-02	8.355091512203216553e-02	2.642917260527610779e-02	5.057803541421890259e-02	1.884034276008605957e-02	1.181102395057678223e-01	3.252187371253967285e-02	1.231393739581108093e-01
1.295999999999999930e-01	4.457219391170881284e-01	6.261577099698840687e-01	-1.804357708527959403e-01	1.071879649086972197e+00	1.250016968697309494e-02	1.683291792869567871e-01	1.764665916562080383e-02	5.616438388824462891e-02	3.337593050673604012e-03	3.021978028118610382e-02	5.143451318144798279e-02	1.466275602579116821e-01	1.891408860683441162e-02	6.847360730171203613e-02	2.885988168418407440e-02	1.506666690111160278e-01	2.469362318515777588e-02	1.073919087648391724e-01	3.560600802302360535e-02	1.547945141792297363e-01	1.374138146638870239e-02	9.007833153009414673e-02	2.876015938818454742e-02	5.057803541421890259e-02	2.115204185247421265e-02	1.338582634925842285e-01	3.503715246915817261e-02	1.339648216962814331e-01
1.368999999999999939e-01	4.599409047124906058e-01	6.110336914500079653e-01	-1.510927867375173594e-01	1.070974596162498571e+00	1.396237686276435852e-02	1.820448935031890869e-01	1.927129365503787994e-02	5.753424763679504395e-02	3.623089985921978951e-03	3.296703472733497620e-02	5.562728643417358398e-02	1.598240435123443604e-01	2.100734598934650421e-02	7.132667303085327148e-02	3.157930448651313782e-02	1.640000045299530029e-01	2.726290188729763031e-02	1.129707098007202148e-01	3.916117176413536072e-02	1.753424704074859619e-01	1.515563577413558960e-02	9.791122376918792725e-02	3.115230984985828400e-02	5.635838210582733154e-02	2.351133339107036591e-02	1.404199451208114624e-01	3.770198673009872437e-02	1.447902619838714600e-01
1.444000000000000006e-01	4.748701726365552878e-01	5.425489300384799263e-01	-6.767875740192463851e-02	1.017419102675035214e+00	1.572382636368274689e-02	1.970074772834777832e-01	2.105227299034595490e-02	6.164383515715599060e-02	3.969764336943626404e-03	3.846153989434242249e-02	6.028214469552040100e-02	1.730205267667770386e-01	2.327730879187583923e-02	7.703281193971633911e-02	3.495138883590698242e-02	1.840000003576278687e-01	2.990015223622322083e-02	1.227336153388023376e-01	4.301543161273002625e-02	1.821917742490768433e-01	1.680106669664382935e-02	1.057441234588623047e-01	3.342892974615097046e-02	6.647399067878723145e-02	2.592501975595951080e-02	1.522309780120849609e-01	4.041440784931182861e-02	1.596752405166625977e-01
1.521000000000000130e-01	4.882080894524470360e-01	4.990450380860722013e-01	-1.083694863362516525e-02	9.872531275385192373e-01	1.746487244963645935e-02	2.119700759649276733e-01	2.298280224204063416e-02	6.712328642606735229e-02	4.316439386457204819e-03	4.120879247784614563e-02	6.518164277076721191e-02	1.774193495512008667e-01	2.551328949630260468e-02	8.416547626256942749e-02	3.826908767223358154e-02	1.986666619777679443e-01	3.276849910616874695e-02	1.283124089241027832e-01	4.697845131158828735e-02	1.931506842374801636e-01	1.829691231250762939e-02	1.174934729933738708e-01	3.589583188295364380e-02	7.080924510955810547e-02	2.870585583150386810e-02	1.653543263673782349e-01	4.334436729550361633e-02	1.732070297002792358e-01
1.600000000000000311e-01	5.007387497101212226e-01	6.805497564849951608e-01	-1.798110067748739382e-01	1.181288506195116383e+00	1.960717700421810150e-02	2.269326746463775635e-01	2.483855560421943665e-02	6.986301392316818237e-02	4.703898914158344269e-03	4.395604506134986877e-02	7.045488804578781128e-02	1.935483813285827637e-01	2.801432646811008453e-02	8.987161517143249512e-02	4.200149700045585632e-02	2.013333290815353394e-01	3.590872883796691895e-02	1.380753070116043091e-01	5.160764232277870178e-02	2.095890343189239502e-01	2.009192667901515961e-02	1.292428225278854370e-01	3.855302184820175171e-02	7.803468406200408936e-02	3.167707100510597229e-02	1.876640468835830688e-01	4.646467417478561401e-02	1.867388337850570679e-01
1.681000000000000272e-01	5.135290218712542654e-01	7.549302643656083944e-01	-2.414012424943541291e-01	1.268459286236862660e+00	2.155225165188312531e-02	2.431421428918838501e-01	2.695941738784313202e-02	7.397260516881942749e-02	4.989395849406719208e-03	4.670329764485359192e-02	7.597276568412780762e-02	2.126099765300750732e-01	3.060371428728103638e-02	9.272468090057373047e-02	4.614181816577911377e-02	2.119999974966049194e-01	3.910333663225173950e-02	1.450488120317459106e-01	5.624362826347351074e-02	2.219178080558776855e-01	2.184614539146423340e-02	1.475195884704589844e-01	4.145486280322074890e-02	8.381503075361251831e-02	3.482506051659584045e-02	2.073490768671035767e-01	4.959177598357200623e-02	1.948579102754592896e-01
1.763999999999999735e-01	5.250655407850474132e-01	5.880838154272617357e-01	-6.301827464221432251e-02	1.113149356212309149e+00	2.398699708282947540e-02	2.543641030788421631e-01	2.918224409222602844e-02	7.808218896389007568e-02	5.431236233562231064e-03	5.631868168711662292e-02	8.176925778388977051e-02	2.258064448833465576e-01	3.339019417762756348e-02	1.041369438171386719e-01	5.069685354828834534e-02	2.293333262205123901e-01	4.248145967721939087e-02	1.492329090833663940e-01	6.100877001881599426e-02	2.410958856344223022e-01	2.379754371941089630e-02	1.618798971176147461e-01	4.409166425466537476e-02	8.815029263496398926e-02	3.818381950259208679e-02	2.178477644920349121e-01	5.297040939331054688e-02	2.097428888082504272e-01
1.848999999999999810e-01	5.354485089242377871e-01	4.468191689920495424e-01	8.862933993218824469e-02	9.822676779162873295e-01	2.672098390758037567e-02	2.730673253536224365e-01	3.126231953501701355e-02	8.356164395809173584e-02	5.927456542849540710e-03	6.456044316291809082e-02	8.766087889671325684e-02	2.375366538763046265e-01	3.618347272276878357e-02	1.155492141842842102e-01	5.563940480351448059e-02	2.520000040531158447e-01	4.590037092566490173e-02	1.617852151393890381e-01	6.614778190851211548e-02	2.561643719673156738e-01	2.601411566138267517e-02	1.749347299337387085e-01	4.676923900842666626e-02	9.826589375734329224e-02	4.161057248711585999e-02	2.375328093767166138e-01	5.652578920125961304e-02	2.192151546478271484e-01
1.935999999999999943e-01	5.459789474170509971e-01	4.226044357883159686e-01	1.233745116287350285e-01	9.685833832053669656e-01	2.975421398878097534e-02	2.880299389362335205e-01	3.347155079245567322e-02	8.630137145519256592e-02	6.586818024516105652e-03	6.730769574642181396e-02	9.395343810319900513e-02	2.492668628692626953e-01	3.899034112691879272e-02	1.212553530931472778e-01	6.109864637255668640e-02	2.840000092983245850e-01	4.963194206357002258e-02	1.673640161752700806e-01	7.177621871232986450e-02	2.671232819557189941e-01	2.849585935473442078e-02	1.892950385808944702e-01	4.963030293583869934e-02	1.141618490219116211e-01	4.592801257967948914e-02	2.559055089950561523e-01	6.034629419445991516e-02	2.368064969778060913e-01
2.025000000000000133e-01	5.568197106817793784e-01	4.367397524840809231e-01	1.200799581976984554e-01	9.935594631658603015e-01	3.315469622611999512e-02	3.079800605773925781e-01	3.567398712038993835e-02	9.041095525026321411e-02	7.266572210937738419e-03	7.280220091342926025e-02	1.004362627863883972e-01	2.609970569610595703e-01	4.177002608776092529e-02	1.326676160097122192e-01	6.682983040809631348e-02	3.026666641235351562e-01	5.346546694636344910e-02	1.771269142627716064e-01	7.769016176462173462e-02	2.794520556926727295e-01	3.119518049061298370e-02	2.049608379602432251e-01	5.262728780508041382e-02	1.329479813575744629e-01	5.051061511039733887e-02	2.782152295112609863e-01	6.456108391284942627e-02	2.516914606094360352e-01
2.116000000000000103e-01	5.668605935167515542e-01	4.116541804976058816e-01	1.552064130191456726e-01	9.785147740143573802e-01	3.731008246541023254e-02	3.279301822185516357e-01	3.808034956455230713e-02	9.589041024446487427e-02	8.095872588455677032e-03	8.104395866394042969e-02	1.069870442152023315e-01	2.815249264240264893e-01	4.530410096049308777e-02	1.483594924211502075e-01	7.352641224861145020e-02	3.253333270549774170e-01	5.697273835539817810e-02	1.980474144220352173e-01	8.416151255369186401e-02	3.027397394180297852e-01	3.382650762796401978e-02	2.219321131706237793e-01	5.616114288568496704e-02	1.430635899305343628e-01	5.545356869697570801e-02	3.018372654914855957e-01	6.888464093208312988e-02	2.719891667366027832e-01
2.209000000000000408e-01	5.770828940285879227e-01	4.693850997436698758e-01	1.076977942849180470e-01	1.046467993772257854e+00	4.104381054639816284e-02	3.453865349292755127e-01	4.037114977836608887e-02	1.000000014901161194e-01	8.911577984690666199e-03	9.340659528970718384e-02	1.141154393553733826e-01	3.020527958869934082e-01	4.887895286083221436e-02	1.611982882022857666e-01	8.076007664203643799e-02	3.440000116825103760e-01	6.073829531669616699e-02	2.105997204780578613e-01	9.099993109703063965e-02	3.150684833526611328e-01	3.709017112851142883e-02	2.349869459867477417e-01	5.972218513488769531e-02	1.604046225547790527e-01	6.079767271876335144e-02	3.254593312740325928e-01	7.382682710886001587e-02	3.017591238021850586e-01
2.303999999999999937e-01	5.868099167899787361e-01	4.898502074207640167e-01	9.695970936921471939e-02	1.076660124210742753e+00	4.526040703058242798e-02	3.553616106510162354e-01	4.262116923928260803e-02	1.136986315250396729e-01	1.016912329941987991e-02	1.016483530402183533e-01	1.211826726794242859e-01	3.152492642402648926e-01	5.303828418254852295e-02	1.697574853897094727e-01	8.810251951217651367e-02	3.720000088214874268e-01	6.451744586229324341e-02	2.273361235857009888e-01	9.817823767662048340e-02	3.315068483352661133e-01	4.065980389714241028e-02	2.558746635913848877e-01	6.382010132074356079e-02	1.705202311277389526e-01	6.654971837997436523e-02	3.451443612575531006e-01	7.887098193168640137e-02	3.193504810333251953e-01
2.400999999999999801e-01	5.952147588258380750e-01	3.157527669915899948e-01	2.794619918342480802e-01	9.109675258174281254e-01	4.971503838896751404e-02	3.753117322921752930e-01	4.523145779967308044e-02	1.178082227706909180e-01	1.120234932750463486e-02	1.098901107907295227e-01	1.281343847513198853e-01	3.387096822261810303e-01	5.714324489235877991e-02	1.854493618011474609e-01	9.571690857410430908e-02	3.946666717529296875e-01	6.850050389766693115e-02	2.468619197607040405e-01	1.054924875497817993e-01	3.479452133178710938e-01	4.442661628127098083e-02	2.663185298442840576e-01	6.747628003358840942e-02	1.864161789417266846e-01	7.329444587230682373e-02	3.661417365074157715e-01	8.435700833797454834e-02	3.328822851181030273e-01
2.500000000000000000e-01	6.037423377206017072e-01	2.777089090058743603e-01	3.260334287147273469e-01	8.814512467264761231e-01	5.478855967521667480e-02	3.927680850028991699e-01	4.746108502149581909e-02	1.219178065657615662e-01	1.252107229083776474e-02	1.250000000000000000e-01	1.354530453681945801e-01	3.592375218868255615e-01	6.161520630121231079e-02	2.039942890405654907e-01	1.043238863348960876e-01	4.173333346843719482e-01	7.280302792787551880e-02	2.538354396820068359e-01	1.133301630616188049e-01	3.643835484981536865e-01	4.847219586372375488e-02	2.819843292236328125e-01	7.179845869541168213e-02	2.037572264671325684e-01	7.993037998676300049e-02	3.858267664909362793e-01	9.012854844331741333e-02	3.491204380989074707e-01
2.600999999999999979e-01	6.119983274856705124e-01	3.014545258238587322e-01	3.105438016618117802e-01	9.134528533095291891e-01	5.879432708024978638e-02	4.089775681495666504e-01	4.941200464963912964e-02	1.260273903608322144e-01	1.366305910050868988e-02	1.373626440763473511e-01	1.413039118051528931e-01	3.695014715194702148e-01	6.528520584106445312e-02	2.196861654520034790e-01	1.117275133728981018e-01	4.346666634082794189e-01	7.577333599328994751e-02	2.580195367336273193e-01	1.197335347533226013e-01	3.780821859836578369e-01	5.193303897976875305e-02	2.937336862087249756e-01	7.514882832765579224e-02	2.138728350400924683e-01	8.585240691900253296e-02	3.963254690170288086e-01	9.523388743400573730e-02	3.667117655277252197e-01
2.704000000000000292e-01	6.196948744686665567e-01	2.578669492668037022e-01	3.618279252018628545e-01	8.775618237354703144e-01	6.458194553852081299e-02	4.239401519298553467e-01	5.187954753637313843e-02	1.397260278463363647e-01	1.526727899909019470e-02	1.510989069938659668e-01	1.491526067256927490e-01	3.885630369186401367e-01	7.043679803609848022e-02	2.396576255559921265e-01	1.211503148078918457e-01	4.506666660308837891e-01	8.009624481201171875e-02	2.691771388053894043e-01	1.278567016124725342e-01	3.904109597206115723e-01	5.687613040208816528e-02	3.120104372501373291e-01	7.977002859115600586e-02	2.369942218065261841e-01	9.350820630788803101e-02	4.160104990005493164e-01	1.019911468029022217e-01	3.910690248012542725e-01
2.809000000000000385e-01	6.271378030873653309e-01	2.418846982894451714e-01	3.852531047979201873e-01	8.690225013768104745e-01	7.083883136510848999e-02	4.339151978492736816e-01	5.453062430024147034e-02	1.534246504306793213e-01	1.693267747759819031e-02	1.648351699113845825e-01	1.567091196775436401e-01	3.988269865512847900e-01	7.595539093017578125e-02	2.553494870662689209e-01	1.310082226991653442e-01	4.639999866485595703e-01	8.437837660312652588e-02	2.817294299602508545e-01	1.373869925737380981e-01	4.054794609546661377e-01	6.202320009469985962e-02	3.328981697559356689e-01	8.474460989236831665e-02	2.485549151897430420e-01	1.020818874239921570e-01	4.448818862438201904e-01	1.097273305058479309e-01	4.127199053764343262e-01
2.916000000000000258e-01	6.350195749826484937e-01	2.694933066130051902e-01	3.655262683696433035e-01	9.045128815956536839e-01	7.742216438055038452e-02	4.600997567176818848e-01	5.714771151542663574e-02	1.602739691734313965e-01	1.891076192259788513e-02	1.826923042535781860e-01	1.644355058670043945e-01	4.076246321201324463e-01	8.176621794700622559e-02	2.853066921234130859e-01	1.410021036863327026e-01	4.853333234786987305e-01	8.870808780193328857e-02	2.970711290836334229e-01	1.473999023437500000e-01	4.260273873805999756e-01	6.761222332715988159e-02	3.524804115295410156e-01	8.991627395153045654e-02	2.658959627151489258e-01	1.105739846825599670e-01	4.658792614936828613e-01	1.175994724035263062e-01	4.303112328052520752e-01
3.025000000000000466e-01	6.434663397788644712e-01	3.252716870109420566e-01	3.181946527679224146e-01	9.687380267898064723e-01	8.406670391559600830e-02	4.738154709339141846e-01	6.010468304157257080e-02	1.780821979045867920e-01	2.133068628609180450e-02	2.046703249216079712e-01	1.726919412612915039e-01	4.237536787986755371e-01	8.807998150587081909e-02	3.081312477588653564e-01	1.515330821275711060e-01	5.106666684150695801e-01	9.329608827829360962e-02	3.193863332271575928e-01	1.574807912111282349e-01	4.383561611175537109e-01	7.340522110462188721e-02	3.720626533031463623e-01	9.566558897495269775e-02	2.976878583431243896e-01	1.198751702904701233e-01	4.908136427402496338e-01	1.254716217517852783e-01	4.343707859516143799e-01
3.136000000000000454e-01	6.510551470983120259e-01	3.514964871335093388e-01	2.995586599648026871e-01	1.002551634231821254e+00	9.089487046003341675e-02	4.912718236446380615e-01	6.306165456771850586e-02	1.835616379976272583e-01	2.403610944747924805e-02	2.184065878391265869e-01	1.808056682348251343e-01	4.398826956748962402e-01	9.540638327598571777e-02	3.295292556285858154e-01	1.633489727973937988e-01	5.213333368301391602e-01	9.778892248868942261e-02	3.417015373706817627e-01	1.672693938016891479e-01	4.616438448429107666e-01	8.005493879318237305e-02	3.838120102882385254e-01	1.020741015672683716e-01	3.078034818172454834e-01	1.293123364448547363e-01	5.065616965293884277e-01	1.340711414813995361e-01	4.479025602340698242e-01
3.249000000000000776e-01	6.582426491524639989e-01	2.956727557457176636e-01	3.625698934067463353e-01	9.539154048981817180e-01	9.883839637041091919e-02	5.062344074249267578e-01	6.627013534307479858e-02	2.027397304773330688e-01	2.712899073958396912e-02	2.335164844989776611e-01	1.891844123601913452e-01	4.560117423534393311e-01	1.031677499413490295e-01	3.509272336959838867e-01	1.747025698423385620e-01	5.293333530426025391e-01	1.020982414484024048e-01	3.528591394424438477e-01	1.776833683252334595e-01	4.726027250289916992e-01	8.683384209871292114e-02	3.994778096675872803e-01	1.084282472729682922e-01	3.352601230144500732e-01	1.393478363752365112e-01	5.223097205162048340e-01	1.428882181644439697e-01	4.722598195075988770e-01
3.363999999999999768e-01	6.646831554712763213e-01	2.703258385805416553e-01	3.943573168907346660e-01	9.350089940518180320e-01	1.075504273176193237e-01	5.211970210075378418e-01	6.958738714456558228e-02	2.232876718044281006e-01	3.058214113116264343e-02	2.527472674846649170e-01	1.974952071905136108e-01	4.677419364452362061e-01	1.109019368886947632e-01	3.737517893314361572e-01	1.862057298421859741e-01	5.413333177566528320e-01	1.068901494145393372e-01	3.640167415142059326e-01	1.885187923908233643e-01	4.849314987659454346e-01	9.420427680015563965e-02	4.242819845676422119e-01	1.157677993178367615e-01	3.526011705398559570e-01	1.494105160236358643e-01	5.406824350357055664e-01	1.525142639875411987e-01	4.898511469364166260e-01
3.480999999999999650e-01	6.703756591305027879e-01	3.406635418360573486e-01	3.297121172944454393e-01	1.011039200966560081e+00	1.164936944842338562e-01	5.386533737182617188e-01	7.297260314226150513e-02	2.356164455413818359e-01	3.456550091505050659e-02	2.692307829856872559e-01	2.062137275934219360e-01	4.780058562755584717e-01	1.192409917712211609e-01	3.922967314720153809e-01	1.977632790803909302e-01	5.519999861717224121e-01	1.117228418588638306e-01	3.891213536262512207e-01	1.996669173240661621e-01	5.068492889404296875e-01	1.018942818045616150e-01	4.530026018619537354e-01	1.232432648539543152e-01	3.699421882629394531e-01	1.598743498325347900e-01	5.538057684898376465e-01	1.621946841478347778e-01	5.006765723228454590e-01
3.599999999999999867e-01	6.775101138586938632e-01	3.045105353469859666e-01	3.729995785117078966e-01	9.820206492056797742e-01	1.255865842103958130e-01	5.561097264289855957e-01	7.647338509559631348e-02	2.657534182071685791e-01	3.886834532022476196e-02	2.829670310020446777e-01	2.158496379852294922e-01	4.912023544311523438e-01	1.283548176288604736e-01	4.051355123519897461e-01	2.093480229377746582e-01	5.666666626930236816e-01	1.174051612615585327e-01	4.086471498012542725e-01	2.116171568632125854e-01	5.219178199768066406e-01	1.098698601126670837e-01	4.699738919734954834e-01	1.315818130970001221e-01	3.930635750293731689e-01	1.700730174779891968e-01	5.643044710159301758e-01	1.721198409795761108e-01	5.250338315963745117e-01
3.720999999999999863e-01	6.846069863939272526e-01	2.413849299066531950e-01	4.432220564872740853e-01	9.259919163005804199e-01	1.360872685909271240e-01	5.698254108428955078e-01	8.035483956336975098e-02	2.835616469383239746e-01	4.361302778124809265e-02	2.994505465030670166e-01	2.252816706895828247e-01	5.014662742614746094e-01	1.379104107618331909e-01	4.265335202217102051e-01	2.205044478178024292e-01	5.813333392143249512e-01	1.231010779738426208e-01	4.225941300392150879e-01	2.232479155063629150e-01	5.424657464027404785e-01	1.183485835790634155e-01	4.882506430149078369e-01	1.405863463878631592e-01	4.161849617958068848e-01	1.807408332824707031e-01	5.708661675453186035e-01	1.822557300329208374e-01	5.412719845771789551e-01
3.844000000000000195e-01	6.911965866926450541e-01	2.088480207846407088e-01	4.823485659080043453e-01	9.000446074772857630e-01	1.470436155796051025e-01	5.847880244255065918e-01	8.469172567129135132e-02	2.986301481723785400e-01	4.866360500454902649e-02	3.324175775051116943e-01	2.345845997333526611e-01	5.087976455688476562e-01	1.479077637195587158e-01	4.422253966331481934e-01	2.325582951307296753e-01	6.013333201408386230e-01	1.289533227682113647e-01	4.407252371311187744e-01	2.355380356311798096e-01	5.479452013969421387e-01	1.274324506521224976e-01	5.078328847885131836e-01	1.504539698362350464e-01	4.393063485622406006e-01	1.917689889669418335e-01	5.826771855354309082e-01	1.924528032541275024e-01	5.548037886619567871e-01
3.969000000000000306e-01	6.981137703608891742e-01	2.726841873425553398e-01	4.254295830183338345e-01	9.707979577034444585e-01	1.584624350070953369e-01	5.947631001472473145e-01	8.919176459312438965e-02	3.260273933410644531e-01	5.404725670814514160e-02	3.516483604907989502e-01	2.441865205764770508e-01	5.190615653991699219e-01	1.578507423400878906e-01	4.579172730445861816e-01	2.450064569711685181e-01	6.093333363533020020e-01	1.352337896823883057e-01	4.546722471714019775e-01	2.468560934066772461e-01	5.643835663795471191e-01	1.365163177251815796e-01	5.313315987586975098e-01	1.606613695621490479e-01	4.580924808979034424e-01	2.022872269153594971e-01	5.892388224601745605e-01	2.028334289789199829e-01	5.669823884963989258e-01
4.096000000000000196e-01	7.052645659479506168e-01	2.667075681664173303e-01	4.385569977815332865e-01	9.719721341143678917e-01	1.694528013467788696e-01	5.997506380081176758e-01	9.381414949893951416e-02	3.342465758323669434e-01	6.017184257507324219e-02	3.736263811588287354e-01	2.539923191070556641e-01	5.234603881835937500e-01	1.686840355396270752e-01	4.793152511119842529e-01	2.567951679229736328e-01	6.186666488647460938e-01	1.416569799184799194e-01	4.755927622318267822e-01	2.585616111755371094e-01	5.794520378112792969e-01	1.457769572734832764e-01	5.430809259414672852e-01	1.709775179624557495e-01	4.898844063282012939e-01	2.133017927408218384e-01	5.958005189895629883e-01	2.134315818548202515e-01	5.791610479354858398e-01
4.225000000000000422e-01	7.124163857233634101e-01	2.642279247432771649e-01	4.481884609800862451e-01	9.766443104666405750e-01	1.807900071144104004e-01	6.197007298469543457e-01	9.878322482109069824e-02	3.506849408149719238e-01	6.685382872819900513e-02	3.997252881526947021e-01	2.639136314392089844e-01	5.351906418800354004e-01	1.799794733524322510e-01	4.878744781017303467e-01	2.685090899467468262e-01	6.266666650772094727e-01	1.483180671930313110e-01	4.895397424697875977e-01	2.695805728435516357e-01	5.835616588592529297e-01	1.559419035911560059e-01	5.613576769828796387e-01	1.824489682912826538e-01	5.028901696205139160e-01	2.247854918241500854e-01	6.102362275123596191e-01	2.240025550127029419e-01	5.899864435195922852e-01
4.356000000000000427e-01	7.197018811521553872e-01	2.806534630388829443e-01	4.390484181132724428e-01	1.000355344191038220e+00	1.914607137441635132e-01	6.334164738655090332e-01	1.039834171533584595e-01	3.643835484981536865e-01	7.395046204328536987e-02	4.244505465030670166e-01	2.746231853961944580e-01	5.439882874488830566e-01	1.915127933025360107e-01	5.007132887840270996e-01	2.798286676406860352e-01	6.373333334922790527e-01	1.553530097007751465e-01	4.965132474899291992e-01	2.806947231292724609e-01	5.945205688476562500e-01	1.659368723630905151e-01	5.757180452346801758e-01	1.938864290714263916e-01	5.187861323356628418e-01	2.364459633827209473e-01	6.167979240417480469e-01	2.343287914991378784e-01	5.994587540626525879e-01
4.489000000000000767e-01	7.267073558091197150e-01	2.150468975301259300e-01	5.116604582789937572e-01	9.417542533392456727e-01	2.021042108535766602e-01	6.384040117263793945e-01	1.094555109739303589e-01	3.876712322235107422e-01	8.142775297164916992e-02	4.423076808452606201e-01	2.851357161998748779e-01	5.571847558021545410e-01	2.029985189437866211e-01	5.192582011222839355e-01	2.910123169422149658e-01	6.466666460037231445e-01	1.628637313842773438e-01	5.146443247795104980e-01	2.919515967369079590e-01	6.041095852851867676e-01	1.764213889837265015e-01	5.900783538818359375e-01	2.058811485767364502e-01	5.346820950508117676e-01	2.475897073745727539e-01	6.233595609664916992e-01	2.448793649673461914e-01	6.062246561050415039e-01
4.624000000000000887e-01	7.334605737543151704e-01	1.788330175475560113e-01	5.546275562067591869e-01	9.122935913018711540e-01	2.113263309001922607e-01	6.421446204185485840e-01	1.151587218046188354e-01	4.082191884517669678e-01	8.910898119211196899e-02	4.505494534969329834e-01	2.953628003597259521e-01	5.645161271095275879e-01	2.148648500442504883e-01	5.320969820022583008e-01	3.017608225345611572e-01	6.533333063125610352e-01	1.704424172639846802e-01	5.299860239028930664e-01	3.027190566062927246e-01	6.068493127822875977e-01	1.876470297574996948e-01	6.018276810646057129e-01	2.172166854143142700e-01	5.491329431533813477e-01	2.585770785808563232e-01	6.338582634925842285e-01	2.552667856216430664e-01	6.116373538970947266e-01
4.761000000000000787e-01	7.399628513773941485e-01	1.657068551843494386e-01	5.742559961930446821e-01	9.056697065617436149e-01	2.202968001365661621e-01	6.483790278434753418e-01	1.207735687494277954e-01	4.315068423748016357e-01	9.713007509708404541e-02	4.739010930061340332e-01	3.054947853088378906e-01	5.762463212013244629e-01	2.265340983867645264e-01	5.563480854034423828e-01	3.124209642410278320e-01	6.573333144187927246e-01	1.780415028333663940e-01	5.453277826309204102e-01	3.130582571029663086e-01	6.123287677764892578e-01	1.989134699106216431e-01	6.174934506416320801e-01	2.291230559349060059e-01	5.650289058685302734e-01	2.696256339550018311e-01	6.443569660186767578e-01	2.659125328063964844e-01	6.197564005851745605e-01
4.900000000000001021e-01	7.459477190203949171e-01	2.278631093852330758e-01	5.180846096351618968e-01	9.738108284056279373e-01	2.285735607147216797e-01	6.496259570121765137e-01	1.269254237413406372e-01	4.397260248661041260e-01	1.054298728704452515e-01	4.917582273483276367e-01	3.156539201736450195e-01	5.894427895545959473e-01	2.380741983652114868e-01	5.663338303565979004e-01	3.225508332252502441e-01	6.626666784286499023e-01	1.860755980014801025e-01	5.578800439834594727e-01	3.233566582202911377e-01	6.205479502677917480e-01	2.105674743652343750e-01	6.266318559646606445e-01	2.405537217855453491e-01	5.852600932121276855e-01	2.802390456199645996e-01	6.561679840087890625e-01	2.772108912467956543e-01	6.278755068778991699e-01
5.040999999999999925e-01	7.530382230307050007e-01	1.967407929697429780e-01	5.562974300609619949e-01	9.497790160004480065e-01	2.369251549243927002e-01	6.533665657043457031e-01	1.335259377956390381e-01	4.534246623516082764e-01	1.143142655491828918e-01	5.109890103340148926e-01	3.253441751003265381e-01	6.011730432510375977e-01	2.498250007629394531e-01	5.763195157051086426e-01	3.325854837894439697e-01	6.679999828338623047e-01	1.943339854478836060e-01	5.634588599205017090e-01	3.332608342170715332e-01	6.246575117111206055e-01	2.214531451463699341e-01	6.344647407531738281e-01	2.519232332706451416e-01	5.939306616783142090e-01	2.909340560436248779e-01	6.640419960021972656e-01	2.885296642780303955e-01	6.346414089202880859e-01
5.183999999999999719e-01	7.607260832865008204e-01	8.644579806569108182e-02	6.742802852208097386e-01	8.471718813521919023e-01	2.441069632768630981e-01	6.583541035652160645e-01	1.407994031906127930e-01	4.671232998371124268e-01	1.240551397204399109e-01	5.233516693115234375e-01	3.351363837718963623e-01	6.055718660354614258e-01	2.615010440349578857e-01	5.863052606582641602e-01	3.424637913703918457e-01	6.719999909400939941e-01	2.025244235992431641e-01	5.829846858978271484e-01	3.426211774349212646e-01	6.301369667053222656e-01	2.320668548345565796e-01	6.409921646118164062e-01	2.631092369556427002e-01	6.026011705398559570e-01	3.007995784282684326e-01	6.679790019989013672e-01	2.989102602005004883e-01	6.427605152130126953e-01
5.328999999999999293e-01	7.680909812126510694e-01	7.039164084942504951e-02	6.976993403632260060e-01	8.384826220620761328e-01	2.514792084693908691e-01	6.633416414260864258e-01	1.481952220201492310e-01	4.863013625144958496e-01	1.341630816459655762e-01	5.329670310020446777e-01	3.447654843330383301e-01	6.173020601272583008e-01	2.731634676456451416e-01	5.948644876480102539e-01	3.522265255451202393e-01	6.759999990463256836e-01	2.112178206443786621e-01	5.913528800010681152e-01	3.522466123104095459e-01	6.369863152503967285e-01	2.423745840787887573e-01	6.501305699348449707e-01	2.736224830150604248e-01	6.112716794013977051e-01	3.097404241561889648e-01	6.719160079956054688e-01	3.098211288452148438e-01	6.481732130050659180e-01
5.475999999999999757e-01	7.754158848568670770e-01	7.553783116808565623e-02	6.998780536887814208e-01	8.509537160249527332e-01	2.582189738750457764e-01	6.658354401588439941e-01	1.559853106737136841e-01	4.972602725028991699e-01	1.448420286178588867e-01	5.494505763053894043e-01	3.541907370090484619e-01	6.231671571731567383e-01	2.847579419612884521e-01	6.019971370697021484e-01	3.609898686408996582e-01	6.826666593551635742e-01	2.196801304817199707e-01	6.080892682075500488e-01	3.618312776088714600e-01	6.465753316879272461e-01	2.535390257835388184e-01	6.579634547233581543e-01	2.849104404449462891e-01	6.199421882629394531e-01	3.188580274581909180e-01	6.758530139923095703e-01	3.203581273555755615e-01	6.562922596931457520e-01
5.625000000000000000e-01	7.826522562096723812e-01	7.620900514474888976e-02	7.064432510649234498e-01	8.588612613544213126e-01	2.644214332103729248e-01	6.683291792869567871e-01	1.643735915422439575e-01	5.164383649826049805e-01	1.557860672473907471e-01	5.590659379959106445e-01	3.628956675529479980e-01	6.260997056961059570e-01	2.955504655838012695e-01	6.119828820228576660e-01	3.700591325759887695e-01	6.880000233650207520e-01	2.288629263639450073e-01	6.150627732276916504e-01	3.708653450012207031e-01	6.534246802330017090e-01	2.642411291599273682e-01	6.657963395118713379e-01	2.957702577114105225e-01	6.300578117370605469e-01	3.272345364093780518e-01	6.811023354530334473e-01	3.304124474525451660e-01	6.684709191322326660e-01
5.776000000000000023e-01	7.899794079275168635e-01	7.694548897046774028e-02	7.130339189570491509e-01	8.669248968979845760e-01	2.700798511505126953e-01	6.708229184150695801e-01	1.729250252246856689e-01	5.273972749710083008e-01	1.669748276472091675e-01	5.728021860122680664e-01	3.715598285198211670e-01	6.290322542190551758e-01	3.068526983261108398e-01	6.205421090126037598e-01	3.790536522865295410e-01	6.919999718666076660e-01	2.380457222461700439e-01	6.164574623107910156e-01	3.794915378093719482e-01	6.561644077301025391e-01	2.748140394687652588e-01	6.736292243003845215e-01	3.063989877700805664e-01	6.329479813575744629e-01	3.356654345989227295e-01	6.824147105216979980e-01	3.401064574718475342e-01	6.711772680282592773e-01
5.928999999999999826e-01	7.974042550015992825e-01	7.769172754884512422e-02	7.197125274527541583e-01	8.750959825504444067e-01	2.754662036895751953e-01	6.708229184150695801e-01	1.818775087594985962e-01	5.369862914085388184e-01	1.781024038791656494e-01	5.769230723381042480e-01	3.805909156799316406e-01	6.348973512649536133e-01	3.174889087677001953e-01	6.262482404708862305e-01	3.882113099098205566e-01	6.986666917800903320e-01	2.478810250759124756e-01	6.248256564140319824e-01	3.887771070003509521e-01	6.575342416763305664e-01	2.849789857864379883e-01	6.736292243003845215e-01	3.168306648731231689e-01	6.387283205986022949e-01	3.438651561737060547e-01	6.942257285118103027e-01	3.496645092964172363e-01	6.779431700706481934e-01
6.084000000000000519e-01	8.049267974319196384e-01	7.844772087988104159e-02	7.264790765520385829e-01	8.833745183118006938e-01	2.806893587112426758e-01	6.745635867118835449e-01	1.909251511096954346e-01	5.520548224449157715e-01	1.885298341512680054e-01	5.810439586639404297e-01	3.897647559642791748e-01	6.422287225723266602e-01	3.280843198299407959e-01	6.348074078559875488e-01	3.969542384147644043e-01	7.053333520889282227e-01	2.580289840698242188e-01	6.331938505172729492e-01	3.972469568252563477e-01	6.589041352272033691e-01	2.958238720893859863e-01	6.788511872291564941e-01	3.271332383155822754e-01	6.445086598396301270e-01	3.515345454216003418e-01	6.955380439758300781e-01	3.589846491813659668e-01	6.833558678627014160e-01
6.241000000000000991e-01	8.125470352184779310e-01	7.921346896357547851e-02	7.333335662549024248e-01	8.917605041820534373e-01	2.857016623020172119e-01	6.758104562759399414e-01	1.997212916612625122e-01	5.616438388824462891e-01	1.986377686262130737e-01	5.947802066802978516e-01	3.985036611557006836e-01	6.480938196182250977e-01	3.385438323020935059e-01	6.362339258193969727e-01	4.053096771240234375e-01	7.120000123977661133e-01	2.684012651443481445e-01	6.401673555374145508e-01	4.050846397876739502e-01	6.643835902214050293e-01	3.065803647041320801e-01	6.906005144119262695e-01	3.372251093387603760e-01	6.459537744522094727e-01	3.588708043098449707e-01	6.968504190444946289e-01	3.675841689109802246e-01	6.860622167587280273e-01
6.400000000000001243e-01	8.202649683612741605e-01	7.998897179992844886e-02	7.402759965613456838e-01	9.002539401612026371e-01	2.902922928333282471e-01	6.795511245727539062e-01	2.088573127985000610e-01	5.643835663795471191e-01	2.081067413091659546e-01	6.016483306884765625e-01	4.076231122016906738e-01	6.554251909255981445e-01	3.486431241035461426e-01	6.390870213508605957e-01	4.134203493595123291e-01	7.120000123977661133e-01	2.786715924739837646e-01	6.527196764945983887e-01	4.125892221927642822e-01	6.684931516647338867e-01	3.167997002601623535e-01	6.932114958763122559e-01	3.472965955734252930e-01	6.488439440727233887e-01	3.659826815128326416e-01	6.981627345085144043e-01	3.762652873992919922e-01	6.901217699050903320e-01
6.561000000000001275e-01	8.280805968603083267e-01	8.077422938893993876e-02	7.473063674713683602e-01	9.088548262492482932e-01	2.945837080478668213e-01	6.820448637008666992e-01	2.175310999155044556e-01	5.739725828170776367e-01	2.171542793512344360e-01	6.112637519836425781e-01	4.164843261241912842e-01	6.627566218376159668e-01	3.586948513984680176e-01	6.462196707725524902e-01	4.212318956851959229e-01	7.173333168029785156e-01	2.886632382869720459e-01	6.527196764945983887e-01	4.198966622352600098e-01	6.726027131080627441e-01	3.272434175014495850e-01	6.971279382705688477e-01	3.573137223720550537e-01	6.604046225547790527e-01	3.722922503948211670e-01	7.020997405052185059e-01	3.847628533840179443e-01	6.955345273017883301e-01
6.724000000000001087e-01	8.359939207155804297e-01	8.156924173060997596e-02	7.544246789849704538e-01	9.175631624461904057e-01	2.983718514442443848e-01	6.857855319976806641e-01	2.264699935913085938e-01	5.808219313621520996e-01	2.257395684719085693e-01	6.167582273483276367e-01	4.247611463069915771e-01	6.715542674064636230e-01	3.686853945255279541e-01	6.504992842674255371e-01	4.287782907485961914e-01	7.173333168029785156e-01	2.982878386974334717e-01	6.652719378471374512e-01	4.273332953453063965e-01	6.808218955993652344e-01	3.370412290096282959e-01	7.010443806648254395e-01	3.666784465312957764e-01	6.690751314163208008e-01	3.786358237266540527e-01	7.020997405052185059e-01	3.922474980354309082e-01	7.023004293441772461e-01
6.889000000000000679e-01	8.440049399270903585e-01	8.237400882493851884e-02	7.616309311021518536e-01	9.263789487520288635e-01	3.021531701087951660e-01	6.882793307304382324e-01	2.348718643188476562e-01	5.931506752967834473e-01	2.344268262386322021e-01	6.208791136741638184e-01	4.331738650798797607e-01	6.788856387138366699e-01	3.777448534965515137e-01	6.562054157257080078e-01	4.362091124057769775e-01	7.186666727066040039e-01	3.078104853630065918e-01	6.680613756179809570e-01	4.344979822635650635e-01	6.863013505935668945e-01	3.461658656597137451e-01	7.023498415946960449e-01	3.761315047740936279e-01	6.777456402778625488e-01	3.844762742519378662e-01	7.112860679626464844e-01	4.001060426235198975e-01	7.077131271362304688e-01
7.055999999999998940e-01	8.521136544948382241e-01	8.318853067192558126e-02	7.689251238229126706e-01	9.353021851667637776e-01	3.054584562778472900e-01	6.920199394226074219e-01	2.428998649120330811e-01	6.013698577880859375e-01	2.418497502803802490e-01	6.236263513565063477e-01	4.410837292671203613e-01	6.818181872367858887e-01	3.870286047458648682e-01	6.604850292205810547e-01	4.433068335056304932e-01	7.213333249092102051e-01	3.171156048774719238e-01	6.736401915550231934e-01	4.412140548229217529e-01	6.876712441444396973e-01	3.555557131767272949e-01	7.127937078475952148e-01	3.849525749683380127e-01	6.820809245109558105e-01	3.900175392627716064e-01	7.139107584953308105e-01	4.071012437343597412e-01	7.090663313865661621e-01
7.224999999999999201e-01	8.603200644188240265e-01	8.401280727157119099e-02	7.763072571472527938e-01	9.443328716903952591e-01	3.088249266147613525e-01	6.932668089866638184e-01	2.504044473171234131e-01	6.095890402793884277e-01	2.493270486593246460e-01	6.304945349693298340e-01	4.493537545204162598e-01	6.862170100212097168e-01	3.954152166843414307e-01	6.661911606788635254e-01	4.501801729202270508e-01	7.213333249092102051e-01	3.262916207313537598e-01	6.820083856582641602e-01	4.477397799491882324e-01	6.931506991386413574e-01	3.643063902854919434e-01	7.193211317062377930e-01	3.933115005493164062e-01	6.835260391235351562e-01	3.952460587024688721e-01	7.165354490280151367e-01	4.140012562274932861e-01	7.117726802825927734e-01
7.395999999999999241e-01	8.686241696990477656e-01	8.484683862387532027e-02	7.837773310751724454e-01	9.534710083229230859e-01	3.118309676647186279e-01	6.957606077194213867e-01	2.574875950813293457e-01	6.123287677764892578e-01	2.564236819744110107e-01	6.401098966598510742e-01	4.569985866546630859e-01	6.906158328056335449e-01	4.042911827564239502e-01	6.690441966056823730e-01	4.566727876663208008e-01	7.279999852180480957e-01	3.352364897727966309e-01	6.847977638244628906e-01	4.541499614715576172e-01	6.958904266357421875e-01	3.729346990585327148e-01	7.258485555648803711e-01	4.010519981384277344e-01	6.907514333724975586e-01	4.004949629306793213e-01	7.191600799560546875e-01	4.205545783042907715e-01	7.144790291786193848e-01
7.569000000000000172e-01	8.770259703355095526e-01	8.569062472883798298e-02	7.913353456066716252e-01	9.627165950643474801e-01	3.145309388637542725e-01	6.957606077194213867e-01	2.642036676406860352e-01	6.191780567169189453e-01	2.627249956130981445e-01	6.442307829856872559e-01	4.648472964763641357e-01	6.964809298515319824e-01	4.129088819026947021e-01	6.704707741737365723e-01	4.632741808891296387e-01	7.293333411216735840e-01	3.436104357242584229e-01	6.945606470108032227e-01	4.606416821479797363e-01	6.972602605819702148e-01	3.813114464282989502e-01	7.310705184936523438e-01	4.090235829353332520e-01	6.994219422340393066e-01	4.050911664962768555e-01	7.217847704887390137e-01	4.275497794151306152e-01	7.171853780746459961e-01
7.743999999999999773e-01	8.855254663282092764e-01	8.654416558645916524e-02	7.989813007417501112e-01	9.720696319146684417e-01	3.173669278621673584e-01	6.957606077194213867e-01	2.704099118709564209e-01	6.219177842140197754e-01	2.687476277351379395e-01	6.456043720245361328e-01	4.722407162189483643e-01	6.979472041130065918e-01	4.210916161537170410e-01	6.776034235954284668e-01	4.698008000850677490e-01	7.333333492279052734e-01	3.513930439949035645e-01	7.001394629478454590e-01	4.661545753479003906e-01	7.013698816299438477e-01	3.894502222537994385e-01	7.336814403533935547e-01	4.166077673435211182e-01	7.023121118545532227e-01	4.096601903438568115e-01	7.296587824821472168e-01	4.337495863437652588e-01	7.225980758666992188e-01
7.921000000000000263e-01	8.941226576771468260e-01	8.740746119673888093e-02	8.067151964804079034e-01	9.815301188738857485e-01	3.199989199638366699e-01	6.970074772834777832e-01	2.767249047756195068e-01	6.260274052619934082e-01	2.744711637496948242e-01	6.510989069938659668e-01	4.793079495429992676e-01	7.038123011589050293e-01	4.293763041496276855e-01	6.904422044754028320e-01	4.760758578777313232e-01	7.373333573341369629e-01	3.585095405578613281e-01	7.029288411140441895e-01	4.716674685478210449e-01	7.041096091270446777e-01	3.971946239471435547e-01	7.375978827476501465e-01	4.239405095577239990e-01	7.066473960876464844e-01	4.139980077743530273e-01	7.296587824821472168e-01	4.393987655639648438e-01	7.225980758666992188e-01
8.100000000000000533e-01	9.028175443823223123e-01	8.828051155967713004e-02	8.145370328226452239e-01	9.910980559419994007e-01	3.224880695343017578e-01	6.970074772834777832e-01	2.819930613040924072e-01	6.356164216995239258e-01	2.800111472606658936e-01	6.538461446762084961e-01	4.862392842769622803e-01	7.096773982048034668e-01	4.375998079776763916e-01	6.932953000068664551e-01	4.822149574756622314e-01	7.413333058357238770e-01	3.657891750335693359e-01	7.071129679679870605e-01	4.768268764019012451e-01	7.041096091270446777e-01	4.043474793434143066e-01	7.402088642120361328e-01	4.310082495212554932e-01	7.066473960876464844e-01	4.183222651481628418e-01	7.309711575508117676e-01	4.452655017375946045e-01	7.253044843673706055e-01
8.281000000000000583e-01	9.116101264437357354e-01	8.916331667527389870e-02	8.224468097684618506e-01	1.000773443119009620e+00	3.244943618774414062e-01	6.982543468475341797e-01	2.873699963092803955e-01	6.397260427474975586e-01	2.855579555034637451e-01	6.565933823585510254e-01	4.931638240814208984e-01	7.096773982048034668e-01	4.453611969947814941e-01	6.975749135017395020e-01	4.880481362342834473e-01	7.413333058357238770e-01	3.724502623081207275e-01	7.112970948219299316e-01	4.820270538330078125e-01	7.082191705703735352e-01	4.116295278072357178e-01	7.428198456764221191e-01	4.379604160785675049e-01	7.182080745697021484e-01	4.223405122756958008e-01	7.335957884788513184e-01	4.509010910987854004e-01	7.266576290130615234e-01
8.464000000000000412e-01	9.205004038613869843e-01	9.005587654352920080e-02	8.304445273178577835e-01	1.010556280404916185e+00	3.263102173805236816e-01	7.007481455802917480e-01	2.922846972942352295e-01	6.438356041908264160e-01	2.907852530479431152e-01	6.607142686843872070e-01	4.998165369033813477e-01	7.155424952507019043e-01	4.524701237678527832e-01	6.990014314651489258e-01	4.935481548309326172e-01	7.493333220481872559e-01	3.793084621429443359e-01	7.154811620712280273e-01	4.869009554386138916e-01	7.109588980674743652e-01	4.180208742618560791e-01	7.454308271408081055e-01	4.447019398212432861e-01	7.196531891822814941e-01	4.261004328727722168e-01	7.414698004722595215e-01	4.561763703823089600e-01	7.307171821594238281e-01
8.649000000000001132e-01	9.294883766352762811e-01	9.095819116444303631e-02	8.385301854708332447e-01	1.020446567799719428e+00	3.283368945121765137e-01	7.032418847084045410e-01	2.969070672988891602e-01	6.506849527359008789e-01	2.953191995620727539e-01	6.634615659713745117e-01	5.061430335044860840e-01	7.184750437736511230e-01	4.594431221485137939e-01	7.061340808868408203e-01	4.989802241325378418e-01	7.559999823570251465e-01	3.855753242969512939e-01	7.210599780082702637e-01	4.914349913597106934e-01	7.123287916183471680e-01	4.246501624584197998e-01	7.467362880706787109e-01	4.510492980480194092e-01	7.283236980438232422e-01	4.298875331878662109e-01	7.414698004722595215e-01	4.609349966049194336e-01	7.320703864097595215e-01
8.836000000000001631e-01	9.385740447654035146e-01	9.187026053801539138e-02	8.467037842273881232e-01	1.030444305303418906e+00	3.302343487739562988e-01	7.044887542724609375e-01	3.014478981494903564e-01	6.547945141792297363e-01	2.997308075428009033e-01	6.703296899795532227e-01	5.122725367546081543e-01	7.243402004241943359e-01	4.667763113975524902e-01	7.075605988502502441e-01	5.041335225105285645e-01	7.573333382606506348e-01	3.917130529880523682e-01	7.210599780082702637e-01	4.955883324146270752e-01	7.178082466125488281e-01	4.303140044212341309e-01	7.480417490005493164e-01	4.573626518249511719e-01	7.341040372848510742e-01	4.334162771701812744e-01	7.427821755409240723e-01	4.658091962337493896e-01	7.347767353057861328e-01
9.025000000000000799e-01	9.477574082517685738e-01	9.279208466424626600e-02	8.549653235875223078e-01	1.040549492916014840e+00	3.319278061389923096e-01	7.057356834411621094e-01	3.057915866374969482e-01	6.561644077301025391e-01	3.039112985134124756e-01	6.840659379959106445e-01	5.179331302642822266e-01	7.272727489471435547e-01	4.736609458923339844e-01	7.089871764183044434e-01	5.093684196472167969e-01	7.613333463668823242e-01	3.973410129547119141e-01	7.294281721115112305e-01	4.996533095836639404e-01	7.205479741096496582e-01	4.362769722938537598e-01	7.532637119293212891e-01	4.630711972713470459e-01	7.369942069053649902e-01	4.365098774433135986e-01	7.427821755409240723e-01	4.706494212150573730e-01	7.374830842018127441e-01
9.215999999999999748e-01	9.570384670943715699e-01	9.372366354313568793e-02	8.633148035512359098e-01	1.050762130637507230e+00	3.333424031734466553e-01	7.057356834411621094e-01	3.102984130382537842e-01	6.602739691734313965e-01	3.079150617122650146e-01	6.854395866394042969e-01	5.233762264251708984e-01	7.287390232086181641e-01	4.804164767265319824e-01	7.104136943817138672e-01	5.140662193298339844e-01	7.639999985694885254e-01	4.029825329780578613e-01	7.364016771316528320e-01	5.037794709205627441e-01	7.232876420021057129e-01	4.420359730720520020e-01	7.584856152534484863e-01	4.691602885723114014e-01	7.384393215179443359e-01	4.395218789577484131e-01	7.454068064689636230e-01	4.747486412525177002e-01	7.415426373481750488e-01
9.408999999999999586e-01	9.664172212932125028e-01	9.466499717468361552e-02	8.717522241185289289e-01	1.061082218467896077e+00	3.348045945167541504e-01	7.057356834411621094e-01	3.140031397342681885e-01	6.657534241676330566e-01	3.114565908908843994e-01	6.881868243217468262e-01	5.288193821907043457e-01	7.316715717315673828e-01	4.867030382156372070e-01	7.118402123451232910e-01	5.187368392944335938e-01	7.653333544731140137e-01	4.080599248409271240e-01	7.405857443809509277e-01	5.076541304588317871e-01	7.287670969963073730e-01	4.471082687377929688e-01	7.584856152534484863e-01	4.743863344192504883e-01	7.398843765258789062e-01	4.422007501125335693e-01	7.480314970016479492e-01	4.791877567768096924e-01	7.415426373481750488e-01
9.603999999999999204e-01	9.758936708482913724e-01	9.561608555889007655e-02	8.802775852894012543e-01	1.071509756407181380e+00	3.363144099712371826e-01	7.082294225692749023e-01	3.179389536380767822e-01	6.671232581138610840e-01	3.147601783275604248e-01	6.895604133605957031e-01	5.340586304664611816e-01	7.360703945159912109e-01	4.932750761508941650e-01	7.161198258399963379e-01	5.232782363891601562e-01	7.680000066757202148e-01	4.132596552371978760e-01	7.433751821517944336e-01	5.112161040306091309e-01	7.301369905471801758e-01	4.521465301513671875e-01	7.610965967178344727e-01	4.796531498432159424e-01	7.413294911384582520e-01	4.451243579387664795e-01	7.532808184623718262e-01	4.830014705657958984e-01	7.442489862442016602e-01
9.800999999999999712e-01	9.854678157596081789e-01	9.657692869575508487e-02	8.888908870638531079e-01	1.082044744455363361e+00	3.377086222171783447e-01	7.082294225692749023e-01	3.214397430419921875e-01	6.684931516647338867e-01	3.179822266101837158e-01	6.895604133605957031e-01	5.388969779014587402e-01	7.419354915618896484e-01	4.990247189998626709e-01	7.189729213714599609e-01	5.276905298233032227e-01	7.733333110809326172e-01	4.178612530231475830e-01	7.461645603179931641e-01	5.146692991256713867e-01	7.328767180442810059e-01	4.571576118469238281e-01	7.624021172523498535e-01	4.850830435752868652e-01	7.413294911384582520e-01	4.476060271263122559e-01	7.532808184623718262e-01	4.868083894252777100e-01	7.469553351402282715e-01
1.000000000000000000e+00	1.000000000000000000e+00	9.754752658527859888e-02	9.024524734147214566e-01	1.097547526585278543e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00

